Precise absolute astrometry from the VLBA imaging and polarimetry survey at 5 GHz

We present in this paper accurate positions of 857 sources derived from the astrometric analysis of 16 eleven-hour experiments from the Very Long Baseline Array imaging and polarimetry survey at 5 GHz (VIPS). Among observed sources, positions of 430 objects were not determined before at a milliarcsecond level of accuracy. For 95% of the sources the uncertainty of their positions range from 0.3 to 0.9 mas, with the median value of 0.5 mas. This estimate of accuracy is substantiated by the comparison of positions of 386 sources that were previously observed in astrometric programs simultaneously at 2.3/8.6 GHz. Surprisingly, the ionosphere contribution to group delay was adequately modeled with the use of the total electron contents maps derived from GPS observations and only marginally affected estimates of source coordinates.

==> table2.txt <==
Title: Precise absolute astrometry from the VLBA imaging and 
       polarimetry survey at 5 Ghz
Authors: Petrov L., Taylor G.B. 
Table: VIPS catalog of positions of 857 sources
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---      Flag   Source flag (1)
   3- 10 A8     ---      IVS    The IVS name (B1950)
  12- 21 A10    ---      IAU    The IAU name (J2000)
  23- 24 I2     h        RAh    Hour of Right Ascension (J2000)
  26- 27 I2     min      RAm    Minute of Right Ascension (J2000)
  29- 37 F9.6   s        RAs    Second of Right Ascension (J2000)
      39 A1     ---      DE-    Sign of the Declination (J2000)
  40- 41 I2     deg      DEd    Degree of Declination (J2000)
  43- 44 I2     arcmin   DEm    Arcminute of Declination (J2000)
  46- 53 F8.5   arcsec   DEs    Arcsecond of Declination (J2000)
  55- 59 F5.2   mas    e_RAs    Inflated error in RAs
  61- 65 F5.2   mas    e_DEs    Inflated error in DEs (without \cos\delta factor)
  67- 72 F6.3   ---      Corr   Correlation between RA and DE
  74- 77 I4     ---      Num    Number of observations used
  79- 79 A1     ---    f_STot   Flag on STot (2)
  80- 84 F5.3   Jy       STot   Total S band flux density (3) 
      86 A1     ---    f_SUnr   Flag on SUnr (2)
  87- 91 F5.3   Jy       SUnr   Unresolved S band flux density (4)
      93 A1     ---    f_CTot   Flag on CTot (2)
  94- 98 F5.3   Jy       CTot   Total S band flux density (3)
     100 A1     ---    f_CUnr   Flag on CUnr (2)
 101-105 F5.3   Jy       CUnr   Unresolved C band flux density (4)
     107 A1     ---    f_XTot   Flag on XTot (2)
 108-112 F5.3   Jy       XTot   Total X band flux density (3) 
     114 A1     ---    f_XUnr   Flag on XUnr (2)
 115-119 F5.3   Jy       XUnr   Unresolved X band flux density (4)
--------------------------------------------------------------------------------
Note (1): "X" if the sources was previously detected at X and S-bands 
          under absolute astrometry programs, "C" otherwise.
Note (2): A negative value indicates no data in the following column present,
          e.g. "-1.00".  A "<" indicates the upper limit of the flux density is
          present in the following colum.
Note (3): Integrated over entire map.
Note (4): At long VLBA baselines.
--------------------------------------------------------------------------------
X 0552+398 J0555+3948 05 55 30.805615 +39 48 49.16493  0.40  0.24 -0.032 1775  3.457  2.765  6.957  4.226  4.736  2.144
C 0716+450 J0719+4459 07 19 55.511712 +44 59 06.84827  1.68  1.52 -0.059   98 -1.00  -1.00   0.151 <0.02  -1.00  -1.00 
C 0722+393 J0726+3912 07 26 04.737260 +39 12 23.32117  0.55  0.57 -0.300  302 -1.00  -1.00   0.076  0.045 -1.00  -1.00 
C 0722+415 J0726+4124 07 26 22.420172 +41 24 43.66844  0.53  0.43 -0.217  362 -1.00  -1.00   0.106  0.090 -1.00  -1.00 
C 0722+615 J0726+6125 07 26 51.681732 +61 25 13.68060  0.90  0.42 -0.017  336 -1.00  -1.00   0.096  0.088 -1.00  -1.00 
X 0723+488 J0727+4844 07 27 03.100595 +48 44 10.12669  0.52  0.34 -0.004  362  0.447  0.357  0.263  0.222  0.330  0.280
C 0729+562 J0733+5605 07 33 28.615274 +56 05 41.73927  2.34  1.98 -0.238   86  0.099  1.269  0.113  0.022 -1.00  -1.00 
C 0731+595 J0735+5925 07 35 56.300840 +59 25 22.11156  0.94  0.48  0.022  322 -1.00  -1.00   0.053  0.037 -1.00  -1.00 
X 0733+300 J0736+2954 07 36 13.661089 +29 54 22.18498  0.42  0.42 -0.038  344  0.464  0.409  0.273  0.158  0.302  0.178
C 0733+287 J0736+2840 07 36 31.198532 +28 40 36.80625  0.94  0.87 -0.009  223 -1.00  -1.00   0.039  0.025 -1.00  -1.00 
X 0733+261 J0736+2604 07 36 58.073690 +26 04 49.94576  0.41  0.42 -0.030  351  0.336  0.086  0.240  0.108  0.326  0.215
C 0734+269 J0737+2651 07 37 54.975269 +26 51 47.44790  0.54  0.60 -0.141  302 -1.00  -1.00   0.071  0.051 -1.00  -1.00 
X 0733+646 J0737+6430 07 37 58.980439 +64 30 43.34633  0.97  0.39  0.021  344  0.489  0.228  0.358  0.151  0.251  0.060
C 0735+632 J0739+6306 07 39 34.797213 +63 06 05.57342  1.01  0.48  0.032  330 -1.00  -1.00   0.069  0.045 -1.00  -1.00 
C 0736+445 J0739+4423 07 39 52.535910 +44 23 48.17486  0.56  0.43 -0.123  371 -1.00  -1.00   0.085  0.023 -1.00  -1.00 
X 0737+289 J0740+2852 07 40 33.543846 +28 52 47.24673  0.45  0.44  0.076  344  0.131  0.125  0.120  0.102  0.142  0.133
X 0738+272 J0741+2706 07 41 25.732858 +27 06 45.39211  0.43  0.41  0.044  352  0.887  0.347  0.587  0.147  0.369  0.092
C 0738+260 J0741+2557 07 41 29.741476 +25 57 32.25665  0.55  0.59  0.180  343 -1.00  -1.00   0.051  0.049 -1.00  -1.00 
C 0739+423 J0742+4215 07 42 35.079330 +42 15 00.65992  0.53  0.41 -0.119  366 -1.00  -1.00   0.170  0.103 -1.00  -1.00 
C 0739+39A J0742+3944 07 42 37.387221 +39 44 35.63010  0.55  0.49 -0.283  363 -1.00  -1.00   0.071  0.046 -1.00  -1.00 
X 0738+548 J0742+5444 07 42 39.790705 +54 44 24.66648  0.67  0.38  0.137  326  0.351  0.335  0.207  0.167  0.277  0.254
X 0739+398 J0743+3941 07 43 09.886553 +39 41 30.78024  0.45  0.36 -0.263  379  0.347  0.274  0.364  0.279  0.248  0.148
X 0740+235 J0743+2328 07 43 44.972156 +23 28 39.00329  0.44  0.44  0.155  352  0.086  0.121  0.152  0.100  0.141  0.086
X 0741+294 J0744+2920 07 44 51.364302 +29 20 06.04004  0.45  0.46  0.070  344  0.073  0.070  0.122  0.089  0.073  0.077
X 0742+318 J0745+3142 07 45 41.671458 +31 42 56.61677  0.42  0.39 -0.316  360  0.772  0.279  0.538  0.179  0.454  0.125
X 0742+333 J0745+3313 07 45 59.324035 +33 13 34.13432  0.43  0.40 -0.107  361  0.108  0.074  0.143  0.126  0.160  0.115
C 0743+182 J0746+1807 07 46 16.665926 +18 07 19.65809  0.45  0.51  0.167  344 -1.00  -1.00   0.230  0.225 -1.00  -1.00 
X 0743+259 J0746+2549 07 46 25.874180 +25 49 02.13465  0.34  0.24 -0.071  352  0.606  0.527  0.744  0.704  0.402  0.309
X 0743+277 J0746+2734 07 46 40.432312 +27 34 59.04713  0.35  0.25 -0.139  344  0.246  0.218  0.311  0.254  0.445  0.352
C 0744+366 J0747+3631 07 47 29.890127 +36 31 01.44562  0.48  0.43 -0.189  361 -1.00  -1.00   0.117  0.086 -1.00  -1.00 
C 0745+302 J0748+3006 07 48 09.465852 +30 06 30.53717  6.95  4.53 -0.463   25 -1.00  -1.00   0.037 <0.02  -1.00  -1.00 
X 0745+241 J0748+2400 07 48 36.109279 +24 00 24.10993  0.34  0.24 -0.054  352  0.598  0.302  0.676  0.474  0.716  0.401
X 0745+579 J0749+5750 07 49 56.951985 +57 50 15.30326  0.82  0.43  0.056  343  0.181  0.121  0.126  0.070 -1.00   0.073
X 0747+185 J0750+1823 07 50 00.329946 +18 23 11.40705  0.33  0.26 -0.042  344  0.237  0.207  0.201  0.180  0.263  0.249
X 0746+503 J0750+5015 07 50 08.342832 +50 15 06.81056  0.64  0.40  0.067  315  0.253  0.117  0.158  0.059  0.154  0.083
C 0747+314 J0750+3119 07 50 12.329670 +31 19 47.55746  2.24  2.24  0.008   67 -1.00  -1.00   0.110 <0.02  -1.00  -1.00 
C 0748+270 J0751+2657 07 51 37.121989 +26 57 08.00671  0.53  0.52  0.190  344 -1.00  -1.00   0.106  0.062 -1.00  -1.00 
C 0748+413 J0751+4115 07 51 45.154369 +41 15 35.87309  0.52  0.41 -0.122  362 -1.00  -1.00   0.148  0.121 -1.00  -1.00 
X 0748+333 J0751+3313 07 51 53.673235 +33 13 19.81911  0.42  0.38 -0.236  361  0.477  0.348  0.504  0.267  0.311  0.187
X 0748+582 J0752+5808 07 52 09.677784 +58 08 52.25502  0.97  0.48  0.037  308 -1.00  -1.00   0.057  0.031 -1.00  -1.00 
C 0747+613 J0752+6112 07 52 11.285953 +61 12 32.89724  0.99  0.47 -0.001  282 -1.00  -1.00   0.307  0.030 -1.00  -1.00 
C 0748+58A J0752+5809 07 52 18.646332 +58 09 08.54957  4.27  2.33  0.161   57 -1.00  -1.00  -1.00  -1.00  -1.00  -1.00 
X 0749+376 J0752+3730 07 52 40.907888 +37 30 24.31173  0.45  0.38 -0.207  361  0.153  0.126  0.153  0.097  0.171  0.111
C 0750+218 J0753+2146 07 53 53.289936 +21 46 01.74200  0.47  0.51  0.171  344 -1.00  -1.00   0.144  0.108 -1.00  -1.00 
X 0750+535 J0754+5324 07 54 15.217478 +53 24 56.44316  0.81  0.46 -0.103  254  0.603  0.160  0.252  0.034 -1.00  -1.00 
X 0751+485 J0754+4823 07 54 45.670496 +48 23 50.74821  0.54  0.35  0.004  387  0.336  0.157  0.342  0.177  0.254  0.134
X 0751+306 J0754+3033 07 54 48.851423 +30 33 55.02237  0.44  0.43 -0.197  353  0.078  0.072  0.140  0.101  0.048  0.053
C 0753+373 J0756+3714 07 56 28.250288 +37 14 55.64604  0.50  0.42 -0.215  347 -1.00  -1.00   0.212  0.115 -1.00  -1.00 
X 0752+639 J0756+6347 07 56 54.610373 +63 47 59.03488  0.87  0.38  0.049  343  0.336  0.264  0.303  0.151  0.303  0.142
X 0753+519 J0756+5151 07 56 59.543144 +51 51 00.23766  0.59  0.36  0.060  328  0.186  0.141  0.181  0.130  0.147  0.153
C 0753+369 J0757+3648 07 57 03.840921 +36 48 34.69391  0.61  0.75 -0.111  221 -1.00  -1.00   0.089  0.027 -1.00  -1.00 
C 0754+256 J0757+2528 07 57 38.071055 +25 28 12.72891  0.52  0.53  0.215  341 -1.00  -1.00   0.103  0.077 -1.00  -1.00 
X 0753+613 J0757+6110 07 57 44.693272 +61 10 32.76182  1.09  0.47 -0.173  282  0.200  0.130  0.082  0.038 -1.00   0.091
C 0756+303 J0759+3010 07 59 28.285110 +30 10 28.35373  0.53  0.71 -0.089  285 -1.00  -1.00   0.056  0.034 -1.00  -1.00 
C 0756+490 J0800+4854 08 00 34.372236 +48 54 24.00548  0.62  0.43 -0.099  385 -1.00  -1.00   0.101  0.062 -1.00  -1.00 
X 0757+441 J0801+4401 08 01 08.276175 +44 01 10.15586  0.50  0.36 -0.035  369  0.245  0.208  0.241  0.203  0.187  0.116
X 0758+594 J0802+5921 08 02 24.592796 +59 21 34.79600  0.78  0.38  0.139  352  0.238  0.173  0.143  0.085  0.131  0.077
X 0759+252 J0802+2509 08 02 41.587450 +25 09 10.89853  0.46  0.47  0.142  337  0.329  0.228  0.285  0.195  0.159  0.179
X 0759+183 J0802+1809 08 02 48.031965 +18 09 49.24925  0.33  0.25 -0.008  344  0.593  0.393  0.497  0.239  0.472  0.320
X 0759+641 J0803+6403 08 03 52.159363 +64 03 14.37264  0.99  0.42 -0.104  311  0.340  0.144  0.179  0.032  0.150  0.083
X 0802+212 J0805+2106 08 05 38.534249 +21 06 51.59246  0.39  0.42 -0.016  330  0.869  0.489  0.597  0.251  0.333  0.120
X 0803+514 J0807+5117 08 07 01.013557 +51 17 38.67603  0.59  0.36  0.201  320  0.302  0.289  0.176  0.098  0.216  0.141
X 0805+269 J0808+2646 08 08 36.764922 +26 46 36.73980  0.48  0.48  0.133  344  0.227  0.147  0.247  0.043  0.053  0.060
X 0806+350 J0809+3455 08 09 38.886755 +34 55 37.26535  0.48  0.47 -0.205  356  0.050  0.053  0.070  0.056  0.038  0.035
X 0805+538 J0809+5341 08 09 41.732768 +53 41 25.09266  0.68  0.40  0.115  336  0.042  0.140  0.190  0.175  0.210  0.098
X 0806+524 J0809+5218 08 09 49.186729 +52 18 58.25073  0.67  0.40  0.151  320  0.134  0.089  0.127  0.057  0.128  0.074
C 0807+437 J0810+4335 08 10 33.009245 +43 35 09.45913  0.53  0.40 -0.051  406 -1.00  -1.00   0.140  0.117 -1.00  -1.00 
X 0807+417 J0810+4134 08 10 58.994212 +41 34 02.80692  0.49  0.38 -0.192  370  0.207  0.171  0.124  0.085  0.131  0.056
C 0807+576 J0811+5730 08 11 08.360229 +57 30 23.64375  0.93  0.53  0.014  299 -1.00  -1.00   0.037 <0.02  -1.00  -1.00 
C 0807+457 J0811+4533 08 11 08.778229 +45 33 48.96219  0.56  0.40 -0.082  370 -1.00  -1.00   0.112  0.102 -1.00  -1.00 
C 0808+432 J0811+4308 08 11 37.363959 +43 08 29.43126  0.56  0.43 -0.112  342 -1.00  -1.00   0.157  0.060 -1.00  -1.00 
C 0808+589 J0812+5845 08 12 56.675866 +58 45 38.34618  0.82  0.43  0.061  349 -1.00  -1.00   0.141  0.073 -1.00  -1.00 
X 0810+258 J0813+2542 08 13 03.834043 +25 42 11.03174  0.43  0.44  0.097  360  0.503  0.459  0.262  0.218  0.326  0.170
X 0810+247 J0813+2435 08 13 47.137762 +24 35 59.14958  0.43  0.43 -0.007  358  0.278  0.294  0.234  0.128  0.153  0.091
C 0810+327 J0814+3237 08 14 09.218620 +32 37 31.97023  0.46  0.43 -0.189  362 -1.00  -1.00   0.149  0.117 -1.00  -1.00 
C 0810+563 J0814+5609 08 14 32.116087 +56 09 56.68733  1.26  0.62 -0.151  209 -1.00  -1.00   0.036  0.026 -1.00  -1.00 
X 0810+646 J0814+6431 08 14 39.190355 +64 31 22.02556  1.04  0.44  0.017  336  0.025  0.195  0.072  0.067  0.162  0.101
C 0812+578 J0816+5739 08 16 22.727515 +57 39 09.13716  1.08  0.55  0.168  254 -1.00  -1.00   0.053 <0.02  -1.00  -1.00 
C 0814+201 J0817+1958 08 17 05.493271 +19 58 42.89889  0.62  0.65  0.349  296 -1.00  -1.00   0.114  0.038 -1.00  -1.00 
X 0814+240 J0817+2352 08 17 10.547709 +23 52 23.95285  0.43  0.44  0.119  344  0.153 -1.00   0.171  0.110  0.208  0.161
X 0814+326 J0817+3227 08 17 28.542343 +32 27 02.92732  0.45  0.42 -0.150  362  0.288  0.133  0.222  0.107  0.633  0.133
X 0813+557 J0817+5537 08 17 41.019965 +55 37 33.28307  0.61  0.30 -0.023  352  0.217  0.172  0.157  0.102  0.269  0.170
C 0813+613 J0818+6109 08 18 13.612166 +61 09 28.51602  1.88  1.12  0.033  120 -1.00  -1.00   0.125 <0.02  -1.00  -1.00 
C 0814+480 J0818+4754 08 18 22.474945 +47 54 34.80149  0.59  0.41 -0.097  370 -1.00  -1.00   0.109  0.083 -1.00  -1.00 
C 0815+385 J0819+3823 08 19 00.956189 +38 23 59.81042  0.54  0.48 -0.085  308 -1.00  -1.00   0.106  0.104 -1.00  -1.00 
X 0815+326 J0819+3226 08 19 02.328581 +32 26 37.21592  0.44  0.41 -0.127  362  0.276  0.243  0.272  0.247  0.326  0.152
X 0816+279 J0819+2747 08 19 18.855712 +27 47 30.68908  0.43  0.43  0.053  344  0.204  0.111  0.207  0.134  0.160  0.090
C 0816+565 J0820+5621 08 20 18.422200 +56 21 33.83745  0.80  0.43  0.083  343 -1.00  -1.00   0.157  0.045 -1.00  -1.00 
C 0817+368 J0820+3640 08 20 20.189239 +36 40 04.46220  0.71  0.69 -0.176  245 -1.00  -1.00   0.038  0.028 -1.00  -1.00 
X 0818+312 J0821+3107 08 21 07.613574 +31 07 51.14858  0.50  0.50  0.050  327  0.096  0.103  0.088  0.026  0.045  0.033
C 0818+291 J0821+2857 08 21 54.068723 +28 57 39.59887  0.49  0.48  0.153  337 -1.00  -1.00   0.061  0.158 -1.00  -1.00 
X 0819+408 J0822+4041 08 22 57.555935 +40 41 49.76686  0.45  0.34 -0.067  362  0.355  0.161  0.253  0.130  0.313  0.211
X 0820+225 J0823+2223 08 23 24.759000 +22 23 03.28467  0.42  0.46  0.180  210  1.386  0.338  1.139  0.188  0.490  0.126
X 0820+296 J0823+2928 08 23 41.132015 +29 28 28.19934  0.47  0.44  0.127  344  0.424  0.379  0.640  0.250  0.322  0.058
C 0820+417 J0823+4138 08 23 55.817272 +41 38 10.17317  0.53  0.41 -0.111  362 -1.00  -1.00   0.109  0.090 -1.00  -1.00 
X 0821+248 J0824+2438 08 24 33.009310 +24 38 43.11578  0.38  0.37 -0.032  347  0.252  0.230  0.167  0.120  0.211  0.169
X 0821+411 J0824+4057 08 24 39.002404 +40 57 07.76269  0.73  0.58 -0.498  263  0.054  0.048  0.049 <0.02   0.039  0.034
C 0822+272 J0825+2704 08 25 47.393425 +27 04 22.02376  0.50  0.49  0.139  344 -1.00  -1.00   0.149  0.089 -1.00  -1.00 
X 0824+524 J0827+5217 08 27 53.698137 +52 17 58.29599  0.66  0.39  0.041  336  0.229  0.196  0.180  0.159  0.238  0.072
C 0825+295 J0828+2920 08 28 09.387780 +29 20 19.57375  6.65  3.33  0.241   52 -1.00  -1.00   0.044 <0.02  -1.00  -1.00 
X 0824+509 J0828+5048 08 28 36.392672 +50 48 26.52180  0.70  0.50  0.067  289  0.119  0.069  0.098  0.047 -1.00  -1.00 
X 0826+180 J0829+1754 08 29 04.828649 +17 54 15.86439  0.44  0.48  0.043  349  0.112  0.042  0.089  0.049  0.087 -1.00 
C 0826+404 J0829+4018 08 29 35.576126 +40 18 59.27402  0.52  0.43 -0.120  360 -1.00  -1.00   0.088  0.081 -1.00  -1.00 
C 0827+378 J0831+3742 08 31 10.018159 +37 42 09.57143  0.69  0.55 -0.055  281 -1.00  -1.00   0.053  0.028 -1.00  -1.00 
C 0828+266 J0831+2630 08 31 18.327325 +26 30 25.14518  0.54  0.61 -0.098  302 -1.00  -1.00   0.066  0.052 -1.00  -1.00 
C 0828+463 J0831+4608 08 31 39.802620 +46 08 00.77126  0.74  0.56  0.057  241 -1.00  -1.00   0.092  0.029 -1.00  -1.00 
X 0829+187 J0832+1832 08 32 16.040310 +18 32 12.13325  0.39  0.43  0.093  339  0.723  0.149  0.589  0.196  0.355  0.099
X 0828+493 J0832+4913 08 32 23.216717 +49 13 21.03813  0.48  0.25  0.072  336  0.396  0.308  0.430  0.286  0.340  0.192
C 0829+185 J0832+1821 08 32 24.881152 +18 21 22.01252  0.49  0.57  0.196  343 -1.00  -1.00   0.100  0.063 -1.00  -1.00 
X 0830+160 J0832+1554 08 32 49.397063 +15 54 08.62305  0.39  0.44  0.008  352  0.313  0.211  0.297  0.211  0.214  0.087
C 0829+575 J0833+5722 08 33 25.111896 +57 22 48.17804  1.06  0.56  0.141  262 -1.00  -1.00   0.041 <0.02  -1.00  -1.00 
X 0830+425 J0833+4224 08 33 53.885383 +42 24 01.85080  0.49  0.36 -0.007  362  0.263  0.188  0.194  0.081  0.287  0.108
X 0830+605 J0834+6019 08 34 17.546012 +60 19 47.06638  0.80  0.39  0.100  352  0.245  0.190  0.109  0.086  0.238  0.219
C 0831+442 J0834+4403 08 34 58.200024 +44 03 38.14094  0.56  0.42 -0.005  317 -1.00  -1.00   0.149  0.111 -1.00  -1.00 
X 0833+218 J0836+2139 08 36 16.216877 +21 39 03.58009  0.43  0.46  0.082  344  0.108  0.074  0.113  0.050  0.108  0.077
X 0833+276 J0836+2728 08 36 22.888672 +27 28 52.53313  0.41  0.40 -0.004  344  0.397  0.303  0.385  0.279  0.357  0.184
C 0833+240 J0836+2355 08 36 46.309527 +23 55 31.64186  0.57  0.60  0.069  320 -1.00  -1.00   0.077  0.040 -1.00  -1.00 
C 0834+252 J0837+2501 08 37 25.880125 +25 01 39.85909  0.50  0.53  0.145  344 -1.00  -1.00   0.083  0.062 -1.00  -1.00 
X 0834+250 J0837+2454 08 37 40.245680 +24 54 23.12147  0.35  0.26 -0.275  344  0.442  0.178  0.407  0.267  0.434  0.241
C 0834+477 J0837+4734 08 37 49.983823 +47 34 43.16979  0.61  0.44 -0.080  346 -1.00  -1.00   0.085  0.056 -1.00  -1.00 
C 0836+202 J0839+2002 08 39 10.899186 +20 02 07.33553  0.47  0.53  0.182  352 -1.00  -1.00   0.092  0.087 -1.00  -1.00 
X 0836+290 J0839+2850 08 39 15.827679 +28 50 38.80240  0.40  0.36  0.008  344 -1.00  -1.00   0.139  0.085 -1.00  -1.00 
X 0836+182 J0839+1802 08 39 30.721373 +18 02 47.14251  0.34  0.29 -0.335  345  0.333  0.164  0.223  0.052  0.229  0.115
C 0836+432 J0839+4301 08 39 52.374735 +43 01 48.82241  0.89  0.58 -0.344  232 -1.00  -1.00   0.073  0.026 -1.00  -1.00 
X 0836+426 J0839+4227 08 39 56.561338 +42 27 55.81502  0.48  0.36 -0.002  362  0.290  0.209  0.190  0.127  0.206  0.083
C 0837+283 J0840+2810 08 40 50.282325 +28 10 34.49116  0.55  0.59 -0.031  308 -1.00  -1.00   0.060  0.051 -1.00  -1.00 
X 0839+187 J0842+1835 08 42 05.094175 +18 35 40.99054  0.33  0.25  0.016  321  1.083  0.503  0.899  0.352  0.581  0.205
X 0839+458 J0843+4537 08 43 07.094628 +45 37 42.90222  0.65  0.49  0.096  314  0.256  0.141  0.133  0.024  0.107  0.052
X 0840+424 J0843+4215 08 43 31.637464 +42 15 29.52602  0.57  0.46  0.097  325  0.935  0.149  0.383  0.043  0.167  0.047
X 0841+386 J0844+3830 08 44 29.097801 +38 30 55.71093  0.44  0.36 -0.122  361  0.404  0.270  0.238  0.120  0.291  0.180
X 0844+463 J0847+4609 08 47 34.298517 +46 09 28.00562  0.50  0.34  0.140  362  0.296  0.223  0.256  0.123  0.334  0.260
C 0846+407 J0850+4036 08 50 04.646594 +40 36 07.85673  0.52  0.42 -0.112  362 -1.00  -1.00   0.110  0.065 -1.00  -1.00 
C 0847+556 J0851+5528 08 51 35.930297 +55 28 34.41490  0.76  0.44 -0.026  337 -1.00  -1.00   0.084  0.070 -1.00  -1.00 
C 0848+489 J0851+4847 08 51 36.516837 +48 47 30.74377  0.63  0.44 -0.108  339 -1.00  -1.00   0.077  0.067 -1.00  -1.00 
X 0849+287 J0852+2833 08 52 05.169574 +28 33 59.73039  0.41  0.40  0.048  343  0.281  0.234  0.338  0.238  0.276  0.137
X 0850+284 J0853+2813 08 53 17.828453 +28 13 49.99711  0.45  0.48  0.028  344  0.049  0.053  0.085  0.081  0.090  0.094
X OJ287    J0854+2006 08 54 48.874930 +20 06 30.64077  0.33  0.24 -0.067  826  1.447  0.954  1.588  1.051  1.888  1.157
X 0850+625 J0854+6218 08 54 50.576145 +62 18 50.19312  0.89  0.39 -0.016  323  0.377  0.190  0.224  0.087  0.221  0.093
C 0853+211 J0856+2057 08 56 39.740456 +20 57 43.40004  0.57  0.67  0.275  331 -1.00  -1.00   0.047  0.045 -1.00  -1.00 
C 0854+178 J0856+1739 08 56 56.690234 +17 39 47.77923  0.45  0.53  0.185  344 -1.00  -1.00   0.143  0.131 -1.00  -1.00 
X 0854+213 J0856+2111 08 56 57.244760 +21 11 43.65795  0.34  0.26 -0.094  344  0.437  0.235  0.427  0.205  0.306  0.110
C 0854+282 J0857+2805 08 57 35.904787 +28 05 38.57124  0.51  0.54 -0.051  311 -1.00  -1.00   0.138  0.069 -1.00  -1.00 
C 0854+156 J0857+1526 08 57 44.790597 +15 26 38.90035  0.68  0.88 -0.095  198 -1.00  -1.00   0.076  0.038 -1.00  -1.00 
X 0857+413 J0900+4108 09 00 21.433867 +41 08 22.98975  0.47  0.37 -0.110  363  0.286  0.187  0.292  0.167  0.304  0.146
C 0857+336 J0900+3330 09 00 30.411949 +33 30 08.96649  0.48  0.44 -0.159  361 -1.00  -1.00   0.105  0.098 -1.00  -1.00 
X 0858+542 J0902+5402 09 02 19.287507 +54 02 57.25637  0.65  0.38  0.009  337  0.191  0.120  0.182  0.148  0.123  0.075
X 0859+433 J0902+4310 09 02 30.919954 +43 10 14.16571  0.47  0.34 -0.126  363  0.376  0.186  0.178  0.112  0.297  0.247
C 0900+259 J0903+2547 09 03 54.713875 +25 47 10.31135  0.52  0.57 -0.070  310 -1.00  -1.00   0.085  0.075 -1.00  -1.00 
X 0900+428 J0904+4238 09 04 15.628478 +42 38 04.76540  0.48  0.35 -0.152  363  0.582  0.237  0.322  0.159  0.299  0.107
C 0901+330 J0904+3252 09 04 26.889877 +32 52 49.73200  0.49  0.47 -0.171  362 -1.00  -1.00   0.074  0.073 -1.00  -1.00 
C 0901+476 J0904+4727 09 04 32.751218 +47 27 26.55774  0.64  0.43 -0.040  405 -1.00  -1.00   0.200  0.042 -1.00  -1.00 
C 0901+276 J0904+2729 09 04 53.760814 +27 29 53.93110  0.48  0.48  0.143  336 -1.00  -1.00   0.356  0.332 -1.00  -1.00 
C 0902+280 J0905+2748 09 05 04.050813 +27 48 17.71952  0.49  0.49  0.146  336 -1.00  -1.00   0.190  0.162 -1.00  -1.00 
C 0902+210 J0905+2052 09 05 14.337342 +20 52 13.30687  0.46  0.51  0.177  352 -1.00  -1.00   0.166  0.135 -1.00  -1.00 
X 0902+290 J0905+2849 09 05 41.769926 +28 49 28.30171  0.46  0.46  0.110  344  0.217  0.107  0.206  0.159  0.160  0.090
C 0903+198 J0906+1941 09 06 03.641621 +19 41 42.25285  0.47  0.60 -0.121  343 -1.00  -1.00   0.042  0.041 -1.00  -1.00 
X 0902+468 J0906+4636 09 06 15.539812 +46 36 19.02429  0.59  0.43  0.008  398  0.271  0.096  0.111  0.027  0.114  0.060
C 0903+154 J0906+1513 09 06 19.496114 +15 13 14.30130  0.44  0.53 -0.146  354 -1.00  -1.00   0.119  0.049 -1.00  -1.00 
C 0904+371 J0907+3657 09 07 47.546035 +36 57 35.61273  0.55  0.50 -0.051  325 -1.00  -1.00   0.075 <0.02  -1.00  -1.00 
X 0905+420 J0908+4150 09 08 35.863425 +41 50 46.20578  0.58  0.49  0.161  367  0.113  0.063  0.096  0.022  0.084  0.057
X 0906+163 J0908+1609 09 08 55.925352 +16 09 54.76391  0.37  0.42 -0.120  389  0.211  0.168  0.168  0.144  0.172  0.149
C 0906+196 J0909+1928 09 09 37.443471 +19 28 08.29140  0.43  0.49 -0.079  385 -1.00  -1.00   0.099  0.081 -1.00  -1.00 
X 0906+480 J0909+4753 09 09 42.632065 +47 53 37.87257  0.83  0.56  0.183  297  0.162  0.049  0.101  0.026 -1.00  -1.00 
X 0907+336 J0910+3329 09 10 37.035272 +33 29 24.42072  0.45  0.44 -0.187  327  0.135  0.138  0.118  0.095  0.112  0.109
C 0907+230 J0910+2248 09 10 42.133105 +22 48 35.58167  0.43  0.44 -0.077  402 -1.00  -1.00   0.108  0.103 -1.00  -1.00 
C 0907+381 J0910+3759 09 10 54.184289 +37 59 14.98472  0.62  0.51  0.106  353 -1.00  -1.00   0.130  0.034 -1.00  -1.00 
X 0908+201 J0911+1958 09 11 33.459088 +19 58 14.09289  0.42  0.44 -0.057  385  0.335  0.147  0.219  0.107  0.125  0.086
X 0908+340 J0911+3349 09 11 47.761461 +33 49 16.79465  0.50  0.59  0.151  307  0.391  0.198  0.210  0.026  0.240  0.062
C 0908+416 J0912+4126 09 12 11.614260 +41 26 09.35660  0.55  0.44 -0.086  408 -1.00  -1.00   0.179  0.051 -1.00  -1.00 
C 0909+418 J0912+4139 09 12 17.575645 +41 39 33.59413  7.79 11.03  0.538   13 -1.00  -1.00   0.025 <0.02  -1.00  -1.00 
X 0909+222 J0912+2205 09 12 24.784637 +22 05 06.24764  0.37  0.37 -0.043  396  0.118  0.067  0.139  0.110  0.163  0.117
X 0909+445 J0912+4422 09 12 51.128627 +44 22 04.65072  0.62  0.45 -0.079  353  0.224  0.037  0.170  0.028 -1.00  -1.00 
X 0910+442 J0913+4402 09 13 53.365663 +44 02 57.20021  0.54  0.40  0.012  412  0.088  0.055  0.096  0.033  0.107  0.063
X 0911+354 J0914+3512 09 14 39.423569 +35 12 04.59212  0.46  0.42  0.090  371  0.167  0.122  0.153  0.034  0.152  0.103
C 0912+211 J0915+2056 09 15 08.780870 +20 56 07.36610  0.46  0.56 -0.047  357 -1.00  -1.00   0.094  0.047 -1.00  -1.00 
C 0912+527 J0915+5232 09 15 39.259758 +52 32 30.29295  1.09  0.69 -0.156  192 -1.00  -1.00   0.033  0.028 -1.00  -1.00 
X 0912+297 J0915+2933 09 15 52.401643 +29 33 24.04273  0.37  0.29 -0.029  387  0.155  0.117  0.092  0.072  0.118  0.098
C 0913+188 J0916+1838 09 16 38.026791 +18 38 15.29318  0.60  1.18 -0.249  202 -1.00  -1.00   0.068  0.030 -1.00  -1.00 
X 0913+391 J0916+3854 09 16 48.904595 +38 54 28.14656  0.44  0.33  0.013  426  0.781  0.155  0.469  0.122  0.475  0.233
C 0916+216 J0919+2125 09 19 07.544811 +21 25 54.15449  0.43  0.45 -0.063  391 -1.00  -1.00   0.138  0.087 -1.00  -1.00 
X 0916+336 J0919+3324 09 19 08.787133 +33 24 41.94358  0.44  0.42 -0.004  426  0.202  0.190  0.176  0.077  0.161  0.147
C 0917+414 J0920+4115 09 20 49.836040 +41 15 50.06138  0.58  0.46 -0.053  397 -1.00  -1.00   0.090  0.028 -1.00  -1.00 
C 0919+423 J0922+4209 09 22 39.583749 +42 09 53.34150  0.59  0.46  0.030  400 -1.00  -1.00   0.088  0.025 -1.00  -1.00 
C 0920+205 J0923+2018 09 23 09.075290 +20 18 49.41777  0.43  0.48 -0.081  390 -1.00  -1.00   0.078  0.072 -1.00  -1.00 
X 0920+390 J0923+3849 09 23 14.452935 +38 49 39.91002  0.40  0.24  0.035  429  0.376  0.273  0.347  0.147  0.315  0.254
X 0920+416 J0923+4125 09 23 31.304957 +41 25 27.43923  0.46  0.34 -0.035  410  0.280  0.164  0.162  0.035  0.352  0.232
X 0920+313 J0923+3107 09 23 47.948702 +31 07 54.14225  0.45  0.42 -0.097  419  0.118 -1.00   0.158  0.040  0.201  0.155
X 0920+284 J0923+2815 09 23 51.523389 +28 15 25.02183  0.41  0.39 -0.043  389  0.202  0.164  0.534  0.509  0.189  0.089
C 0921+197 J0924+1929 09 24 38.737994 +19 29 08.71246  0.57  0.77 -0.003  274 -1.00  -1.00   0.043  0.038 -1.00  -1.00 
X 0921+454 J0924+4511 09 24 44.994393 +45 11 57.91737  0.57  0.40 -0.017  409  0.242  0.176  0.190  0.051  0.149  0.050
X 0922+316 J0925+3127 09 25 43.650273 +31 27 10.80348  0.46  0.45 -0.021  421  0.282  0.098  0.207  0.035  0.174  0.092
X 0923+171 J0925+1658 09 25 49.964352 +16 58 12.20537  0.39  0.43 -0.071  397 -1.00  -1.00   0.111  0.107  0.122  0.104
X 0922+364 J0925+3612 09 25 51.851370 +36 12 35.67484  0.44  0.37 -0.109  427  0.184  0.073  0.354  0.165  0.563  0.513
X 0922+407 J0926+4029 09 26 00.426853 +40 29 49.67270  0.44  0.33 -0.073  405  0.360  0.264  0.279  0.117  0.368  0.325
C 0923+257 J0926+2534 09 26 10.811178 +25 34 33.45680  0.52  0.55  0.204  307 -1.00  -1.00   0.158  0.030 -1.00  -1.00 
C 0923+281 J0926+2758 09 26 45.179197 +27 58 21.10953  0.45  0.43 -0.063  376 -1.00  -1.00   0.125  0.108 -1.00  -1.00 
C 0924+251 J0927+2456 09 27 22.863601 +24 56 13.25287  0.43  0.42 -0.048  385 -1.00  -1.00   0.212  0.178 -1.00  -1.00 
X 0925+449 J0928+4446 09 28 24.137096 +44 46 04.79929  0.53  0.37  0.042  410  0.244  0.214  0.252  0.115  0.165  0.086
C 0926+258 J0929+2536 09 29 15.552198 +25 36 58.06822  0.45  0.47 -0.129  361 -1.00  -1.00   0.152  0.084 -1.00  -1.00 
X 0927+469 J0930+4644 09 30 35.080702 +46 44 08.65677  0.58  0.40  0.193  378  0.221  0.120  0.135  0.034  0.137  0.106
X 0928+280 J0931+2750 09 31 51.784121 +27 50 50.59857  0.45  0.45 -0.085  367  0.103  0.033  0.087  0.077  0.090  0.051
C 0929+288 J0932+2837 09 32 14.231293 +28 37 30.20539  0.57  0.59 -0.004  286 -1.00  -1.00   0.088  0.042 -1.00  -1.00 
C 0929+338 J0932+3339 09 32 55.059747 +33 39 29.63046  0.50  0.48 -0.025  400 -1.00  -1.00   0.127  0.029 -1.00  -1.00 
C 0929+613 J0933+6106 09 33 10.431741 +61 06 45.46505  0.96  0.46 -0.030  335 -1.00  -1.00   0.067  0.050 -1.00  -1.00 
X 0930+396 J0934+3926 09 34 06.670125 +39 26 32.13352  0.50  0.42  0.012  400  0.120  0.068  0.092  0.032  0.106  0.081
C 0932+243 J0935+2405 09 35 23.273490 +24 05 12.32189  0.44  0.49 -0.046  383 -1.00  -1.00   0.129  0.066 -1.00  -1.00 
X 0932+197 J0935+1929 09 35 29.219354 +19 29 35.06976  0.39  0.42 -0.123  407  0.227  0.140  0.175  0.131  0.124  0.091
X 0932+367 J0935+3633 09 35 31.840012 +36 33 17.56557  0.45  0.39  0.008  393  0.313  0.145  0.247  0.062  0.196  0.084
X 0933+503 J0937+5008 09 37 12.327348 +50 08 52.09773  0.55  0.34 -0.223  336  0.215  0.176  0.157  0.138  0.298  0.250
C 0933+624 J0937+6215 09 37 42.876981 +62 15 43.60334  0.97  0.43 -0.071  328 -1.00  -1.00   0.081  0.078 -1.00  -1.00 
X 0936+419 J0939+4141 09 39 49.615842 +41 41 54.19116  0.47  0.36 -0.100  409  0.235  0.177  0.196  0.086  0.246  0.121
X 0937+262 J0940+2603 09 40 14.722785 +26 03 29.94576  0.37  0.34 -0.188  396  0.428  0.352  0.439  0.314  0.527  0.389
X 0938+277 J0941+2728 09 41 48.116020 +27 28 38.81574  0.40  0.37 -0.015  392  0.170  0.137  0.181  0.127  0.173  0.096
C 0938+642 J0942+6403 09 42 03.913109 +64 03 11.34312  0.96  0.42  0.140  423 -1.00  -1.00   0.090  0.086 -1.00  -1.00 
X 0939+620 J0943+6150 09 43 14.502858 +61 50 33.35096  0.92  0.42  0.106  419  0.052 -1.00   0.056  0.041  0.089  0.073
X 0940+172 J0943+1702 09 43 17.223947 +17 02 18.96253  0.38  0.41 -0.162  395  0.369  0.145  0.294  0.169  0.265  0.154
X 0940+364 J0943+3614 09 43 19.153455 +36 14 52.07268  0.45  0.39 -0.055  425  0.134  0.112  0.210  0.093  0.223  0.133
X 0941+206 J0943+2028 09 43 48.098433 +20 28 09.96161  0.40  0.43 -0.042  390  0.093  0.059  0.093  0.082  0.099  0.072
C 0941+468 J0944+4638 09 44 37.439595 +46 38 49.13728  0.65  0.45 -0.031  396 -1.00  -1.00   0.086  0.025 -1.00  -1.00 
X 0941+522 J0944+5202 09 44 52.155273 +52 02 34.21738  0.62  0.38 -0.061  420  0.606  0.175  0.379  0.164  0.383  0.239
C 0942+277 J0945+2729 09 45 15.626631 +27 29 11.34068  0.74  0.57  0.310  254 -1.00  -1.00   0.133 <0.02  -1.00  -1.00 
X 0942+358 J0945+3534 09 45 38.120713 +35 34 55.08846  0.40  0.27 -0.070  393  0.258  0.201  0.194  0.041  0.431  0.334
X 0942+505 J0946+5020 09 46 16.045036 +50 20 09.34923  0.59  0.38  0.002  423  0.128  0.112  0.096  0.091  0.123  0.082
C 0946+181 J0949+1752 09 49 39.762657 +17 52 49.40928  0.40  0.45 -0.081  407 -1.00  -1.00   0.152  0.135 -1.00  -1.00 
C 0946+295 J0949+2920 09 49 48.148717 +29 20 52.95067  0.47  0.44 -0.055  381 -1.00  -1.00   0.122  0.039 -1.00  -1.00 
C 0948+499 J0952+4941 09 52 00.665594 +49 41 25.95740  0.64  0.41 -0.040  421 -1.00  -1.00   0.111  0.054 -1.00  -1.00 
X 0949+510 J0952+5048 09 52 27.308271 +50 48 50.65069  0.67  0.42  0.077  403  0.092  0.059  0.073  0.027  0.089  0.080
C 0948+636 J0952+6322 09 52 34.282820 +63 22 26.57159  0.96  0.42  0.118  431 -1.00  -1.00   0.086  0.052 -1.00  -1.00 
X 0950+326 J0953+3225 09 53 27.956593 +32 25 51.52084  0.43  0.40 -0.106  418  0.081  0.081  0.166  0.077  0.166  0.166
X 0951+175 J0953+1720 09 53 59.231344 +17 20 56.65522  0.39  0.44 -0.012  401  0.100  0.061  0.095  0.091  0.109  0.072
X 0951+268 J0954+2639 09 54 39.796528 +26 39 24.54327  0.36  0.27  0.020  398  0.282  0.212  0.189  0.147  0.233  0.196
X 0952+179 J0954+1743 09 54 56.823616 +17 43 31.22202  0.33  0.25 -0.098  413  0.842  0.271  0.798  0.411  0.628  0.376
X 0951+488 J0955+4838 09 55 05.001347 +48 38 19.04141  0.59  0.39 -0.005  409  0.151  0.109  0.163  0.039  0.118  0.050
C 0951+577 J0955+5728 09 55 28.763673 +57 28 37.29247  2.15  1.40  0.407   74 -1.00  -1.00   0.024  0.021 -1.00  -1.00 
C 0952+502 J0955+5001 09 55 52.252400 +50 01 31.63205  0.64  0.42 -0.057  423 -1.00  -1.00   0.104  0.076 -1.00  -1.00 
C 0953+398 J0956+3935 09 56 08.558203 +39 35 16.20523  0.54  0.44 -0.078  410 -1.00  -1.00   0.128  0.032 -1.00  -1.00 
X 0952+581 J0956+5753 09 56 22.634505 +57 53 55.90394  0.77  0.38  0.133  406  0.311  0.145  0.131  0.043  0.204  0.078
X OK290    J0956+2515 09 56 49.875377 +25 15 16.04977  0.34  0.24  0.072  400  1.210  1.018  1.074  0.474  1.069  0.459
C 0954+346 J0957+3422 09 57 46.491433 +34 22 15.29204  0.58  0.58  0.036  339 -1.00  -1.00   0.105  0.029 -1.00  -1.00 
X 0955+326 J0958+3224 09 58 20.949637 +32 24 02.20945  0.37  0.24 -0.103  418  0.856  0.489  0.941  0.352  0.732  0.518
X 0955+509 J0958+5039 09 58 37.809435 +50 39 57.48357  0.56  0.34 -0.081  414  0.154  0.119  0.134  0.086  0.200  0.148
C 0956+300 J0958+2948 09 58 58.948132 +29 48 04.18351  0.54  0.54 -0.121  410 -1.00  -1.00   0.056  0.038 -1.00  -1.00 
C 0957+250 J0959+2449 09 59 56.047630 +24 49 52.45995  0.52  0.57 -0.085  413 -1.00  -1.00   0.065  0.052 -1.00  -1.00 
X 0958+294 J1001+2911 10 01 10.205644 +29 11 37.53639  0.40  0.38 -0.034  403  0.242  0.274  0.162  0.126  0.215  0.208
X 0958+346 J1001+3424 10 01 11.949203 +34 24 50.45925  0.38  0.25  0.130  420  0.283  0.258  0.304  0.124  0.330  0.235
C 0958+559 J1001+5540 10 01 57.803416 +55 40 47.24283  0.95  0.56  0.091  319 -1.00  -1.00   0.064  0.024 -1.00  -1.00 
C 0959+572 J1002+5701 10 02 41.666249 +57 01 11.48327  0.75  0.40  0.168  423 -1.00  -1.00   0.102  0.069 -1.00  -1.00 
X 1001+329 J1003+3244 10 03 57.564633 +32 44 03.54164  0.45  0.42  0.020  415  0.286  0.117  0.195  0.079  0.105  0.080
C 1002+243 J1005+2403 10 05 07.867494 +24 03 38.00018  0.43  0.45 -0.082  387 -1.00  -1.00   0.161  0.080 -1.00  -1.00 
X 1003+174 J1006+1713 10 06 31.765868 +17 13 17.10989  0.49  0.74 -0.038  253  0.094  0.101  0.127  0.035 -1.00   0.100
C 1003+488 J1006+4836 10 06 39.577887 +48 36 31.20156  0.65  0.43 -0.049  387 -1.00  -1.00   0.107  0.072 -1.00  -1.00 
C 1003+504 J1006+5011 10 06 56.599667 +50 11 35.24336  0.64  0.40 -0.018  414 -1.00  -1.00   0.110  0.085 -1.00  -1.00 
C 1004+231 J1007+2251 10 07 18.072398 +22 51 26.94033  1.85  1.36 -0.282  125 -1.00  -1.00   0.082 <0.02  -1.00  -1.00 
C 1003+582 J1007+5802 10 07 24.880829 +58 02 03.45608  0.84  0.43  0.245  414 -1.00  -1.00   0.097  0.047 -1.00  -1.00 
C 1005+258 J1008+2533 10 08 20.753815 +25 33 39.56011  0.48  0.47 -0.074  341 -1.00  -1.00   0.107  0.075 -1.00  -1.00 
C 1007+162 J1009+1602 10 09 54.563272 +16 02 03.31732  1.69  1.64  0.079  103 -1.00  -1.00   0.067 <0.02  -1.00  -1.00 
C 1007+417 J1010+4132 10 10 27.527608 +41 32 39.05342  0.59  0.52  0.036  367 -1.00  -1.00   0.095 <0.02  -1.00  -1.00 
X 1007+337 J1010+3330 10 10 51.828992 +33 30 17.76117  0.43  0.39 -0.133  407  0.236  0.198  0.132  0.032  0.278  0.244
X 1009+334 J1012+3309 10 12 11.453560 +33 09 26.45412  0.50  0.47 -0.046  414  0.065  0.070  0.105  0.060  0.037  0.051
X 1009+234 J1012+2312 10 12 16.389745 +23 12 14.60965  0.37  0.34 -0.017  403  0.257  0.232  0.274  0.228  0.280  0.202
X 1010+356 J1013+3526 10 13 02.301369 +35 26 05.70705  0.48  0.41 -0.173  411  0.087  0.081  0.153  0.037  0.064  0.073
C 1010+287 J1013+2829 10 13 02.999460 +28 29 10.96197  0.66  0.91 -0.618  199 -1.00  -1.00   0.172  0.037 -1.00  -1.00 
X 1010+495 J1013+4918 10 13 29.932645 +49 18 40.96871  0.70  0.52  0.039  334  0.231  0.138  0.117  0.028  0.061  0.292
X 1011+250 J1013+2449 10 13 53.428772 +24 49 16.44063  0.34  0.24 -0.018  405  0.572  0.329  0.908  0.353  0.820  0.291
X 1012+232 J1014+2301 10 14 47.065463 +23 01 16.57071  0.34  0.24 -0.085  405  0.626  0.390  0.779  0.484  0.712  0.344
X 1011+496 J1015+4926 10 15 04.139802 +49 26 00.70470  0.58  0.37 -0.149  423  0.194  0.127  0.143  0.086  0.146  0.089
C 1013+182 J1016+1802 10 16 16.345404 +18 02 54.67591  0.49  0.55 -0.052  406 -1.00  -1.00   0.128  0.118 -1.00  -1.00 
X 1013+208 J1016+2037 10 16 44.322107 +20 37 47.30531  0.34  0.29 -0.045  405  0.720  0.450  0.677  0.425  0.378  0.144
C 1014+437 J1017+4329 10 17 27.529620 +43 29 04.81082  0.57  0.42 -0.060  409 -1.00  -1.00   0.168  0.057 -1.00  -1.00 
C 1015+270 J1018+2650 10 18 03.265178 +26 50 09.03778  0.51  0.51 -0.017  409 -1.00  -1.00   0.123  0.059 -1.00  -1.00 
X 1016+635 J1019+6320 10 19 50.876874 +63 20 01.62666  0.81  0.32  0.150  423  0.193  0.169  0.282  0.266  0.210  0.146
C 1016+573 J1020+5705 10 20 03.243993 +57 05 07.72959 15.37  4.39  0.204   15 -1.00  -1.00   0.045 <0.02  -1.00  -1.00 
X 1017+436 J1020+4320 10 20 27.203013 +43 20 56.33935  0.53  0.38  0.044  410  0.218  0.180  0.253  0.080  0.200  0.057
X 1018+348 J1021+3437 10 21 17.474698 +34 37 21.66469  0.42  0.35 -0.271  410  0.512  0.332  0.436  0.160  0.450  0.298
C 1018+390 J1021+3847 10 21 21.645777 +38 47 58.98678  0.70  0.79 -0.076  250 -1.00  -1.00   0.035  0.027 -1.00  -1.00 
C 1018+514 J1021+5114 10 21 32.235628 +51 14 33.71074  0.67  0.41 -0.028  432 -1.00  -1.00   0.082  0.067 -1.00  -1.00 
X 1019+416 J1022+4126 10 22 02.023516 +41 26 05.37230  0.49  0.34 -0.312  394 -1.00  -1.00   0.093  0.054 -1.00  -1.00 
X 1019+429 J1022+4239 10 22 13.132328 +42 39 25.61215  0.48  0.36  0.014  411  0.230  0.175  0.310  0.144  0.229  0.120
X 1019+309 J1022+3041 10 22 30.298502 +30 41 05.11393  0.47  0.44 -0.203  359  0.726  0.451  0.458  0.082  0.238  0.132
X 1020+191 J1022+1853 10 22 55.156743 +18 53 34.26225  0.42  0.47  0.139  365  0.453  0.263  0.262  0.061  0.168  0.065
C 1020+270 J1023+2649 10 23 11.102867 +26 49 41.72479  0.47  0.50 -0.043  367 -1.00  -1.00   0.078  0.057 -1.00  -1.00 
X 1020+292 J1023+2856 10 23 24.046140 +28 56 50.98818  0.42  0.40 -0.145  389  0.059  0.063  0.163  0.157  0.068  0.066
C 1020+401 J1023+3953 10 23 33.504475 +39 53 12.68825  0.55  0.44 -0.104  415 -1.00  -1.00   0.098  0.079 -1.00  -1.00 
X 1022+194 J1024+1912 10 24 44.809593 +19 12 20.41551  0.33  0.24 -0.061  405  0.424  0.179  0.403  0.233  0.502  0.330
X 1022+237 J1024+2332 10 24 53.637301 +23 32 33.96345  0.39  0.38 -0.182  385  0.137  0.077  0.108  0.064  0.182  0.104
C 1023+259 J1026+2542 10 26 23.621146 +25 42 59.42921  1.51  0.91 -0.401  157 -1.00  -1.00   0.076 <0.02  -1.00  -1.00 
X 1024+483 J1027+4803 10 27 13.079969 +48 03 13.53498  0.57  0.38 -0.294  409  0.225  0.212  0.149  0.043  0.185  0.107
C 1024+217 J1027+2131 10 27 18.950928 +21 31 36.84569  0.48  0.57 -0.079  357 -1.00  -1.00   0.057  0.043 -1.00  -1.00 
C 1025+187 J1027+1831 10 27 45.034520 +18 31 38.73303  0.42  0.50 -0.103  373 -1.00  -1.00   0.095  0.079 -1.00  -1.00 
X 1025+242 J1028+2401 10 28 21.259934 +24 01 21.77268  0.41  0.42 -0.097  395  0.208  0.130  0.152  0.105  0.114  0.085
C 1025+361 J1028+3553 10 28 28.877620 +35 53 07.36011  0.53  0.48 -0.027  397 -1.00  -1.00   0.089  0.025 -1.00  -1.00 
C 1025+611 J1029+6054 10 29 02.114743 +60 54 06.05037  0.92  0.44  0.116  401 -1.00  -1.00   0.069  0.048 -1.00  -1.00 
C 1026+294 J1029+2911 10 29 11.473410 +29 11 01.96002  0.46  0.44 -0.087  380 -1.00  -1.00   0.089  0.094 -1.00  -1.00 
C 1027+517 J1030+5132 10 30 35.125674 +51 32 32.15441  0.77  0.46 -0.157  392 -1.00  -1.00   0.079  0.032 -1.00  -1.00 
C 1027+583 J1030+5806 10 30 39.625727 +58 06 11.51481  0.79  0.39  0.083  423 -1.00  -1.00   0.114  0.056 -1.00  -1.00 
X 1028+605 J1031+6020 10 31 44.756324 +60 20 30.36535  0.80  0.37  0.120  414  0.262  0.127  0.302  0.171  0.343  0.217
X 1028+564 J1032+5610 10 32 02.515541 +56 10 56.72939  0.89  0.45  0.009  312  0.295  0.158  0.140  0.042 -1.00  -1.00 
X 1032+509 J1035+5040 10 35 06.019487 +50 40 06.10092  0.58  0.35 -0.143  431  0.317  0.171  0.216  0.116  0.159  0.060
C 1031+571 J1035+5652 10 35 06.023806 +56 52 57.99089  0.76  0.40  0.122  422 -1.00  -1.00   0.127  0.060 -1.00  -1.00 
C 1032+427 J1035+4230 10 35 32.577697 +42 30 18.95921  0.58  0.46 -0.139  364 -1.00  -1.00   0.091  0.027 -1.00  -1.00 
C 1032+559 J1035+5542 10 35 45.546347 +55 42 54.47774  0.78  0.41  0.069  428 -1.00  -1.00   0.063  0.053 -1.00  -1.00 
X 1033+223 J1036+2203 10 36 32.980696 +22 03 12.20484  0.40  0.41 -0.114  401  0.234  0.108  0.199  0.100  0.200  0.119
X 1034+288 J1037+2834 10 37 43.835261 +28 34 59.45981  0.42  0.39 -0.103  380  0.317  0.243  0.165  0.111  0.196  0.075
C 1035+370 J1037+3646 10 37 57.308813 +36 46 56.16074  0.52  0.45 -0.040  405 -1.00  -1.00   0.137  0.034 -1.00  -1.00 
X 1035+430 J1038+4244 10 38 18.190554 +42 44 42.75991  0.50  0.38 -0.097  410  0.115  0.063  0.160  0.051  0.244  0.219
C 1038+419 J1041+4138 10 41 16.619935 +41 38 59.06520  0.61  0.49 -0.029  377 -1.00  -1.00   0.074  0.043 -1.00  -1.00 
X 1038+212 J1041+2101 10 41 27.103294 +21 01 41.47002  0.40  0.41 -0.036  386  0.159  0.071  0.149  0.054  0.121 -1.00 
C 1038+492 J1041+4900 10 41 29.908580 +49 00 01.64745  0.74  0.49 -0.173  366 -1.00  -1.00   0.060  0.029 -1.00  -1.00 
C 1039+365 J1042+3615 10 42 32.250413 +36 15 20.83764  0.55  0.49  0.011  391 -1.00  -1.00   0.079  0.026 -1.00  -1.00 
C 1039+300 J1042+2949 10 42 36.511756 +29 49 45.14795  0.44  0.40 -0.092  399 -1.00  -1.00   0.271  0.083 -1.00  -1.00 
X 1040+244 J1043+2408 10 43 09.035778 +24 08 35.40928  0.34  0.24  0.004  397  0.587  0.487  0.282  0.168  0.827  0.621
C 1041+302 J1044+2959 10 44 06.342845 +29 59 01.00436  0.44  0.39 -0.093  405 -1.00  -1.00   0.145  0.149 -1.00  -1.00 
X 1042+178 J1045+1735 10 45 14.359777 +17 35 48.08341  0.35  0.34 -0.251  387  0.141  0.114  0.287  0.220  0.315  0.254
X 1043+541 J1046+5354 10 46 24.038402 +53 54 26.23512  0.65  0.37  0.090  423  0.188  0.175  0.142  0.120  0.208  0.151
C 1044+476 J1047+4725 10 47 32.779091 +47 25 32.01704  6.88  8.38  0.501    5 -1.00  -1.00   0.032 <0.02  -1.00  -1.00 
C 1044+268 J1047+2635 10 47 36.687860 +26 35 27.48264  0.42  0.40 -0.067  405 -1.00  -1.00   0.122  0.119 -1.00  -1.00 
C 1045+215 J1048+2115 10 48 31.291488 +21 15 52.25170  0.47  0.51 -0.098  376 -1.00  -1.00   0.074  0.045 -1.00  -1.00 
X 1048+347 J1050+3430 10 50 58.122958 +34 30 10.94075  0.47  0.41 -0.194  393  0.547  0.289  0.285  0.074  0.248  0.075
X 1048+207 J1051+2027 10 51 01.374292 +20 27 19.96999  0.37  0.36 -0.051  388  0.221  0.187  0.135  0.106  0.161  0.137
C 1048+540 J1051+5347 10 51 06.698761 +53 47 54.93052  0.73  0.40  0.093  421 -1.00  -1.00   0.180  0.047 -1.00  -1.00 
X 1048+470 J1051+4644 10 51 15.895883 +46 44 17.36772  0.63  0.42 -0.169  367  0.262  0.089  0.150  0.064  0.133  0.071
X 1049+215 J1051+2119 10 51 48.789073 +21 19 52.31374  0.34  0.25 -0.099  396  1.078  0.669  0.980  0.533  0.821  0.351
C 1050+542 J1053+5401 10 53 57.059554 +54 01 49.02232  0.73  0.41  0.051  417 -1.00  -1.00   0.083  0.064 -1.00  -1.00 
X 1051+397 J1054+3928 10 54 32.422240 +39 28 12.38298  0.50  0.39 -0.064  413  0.168  0.127  0.131  0.086  0.135  0.050
C 1053+626 J1057+6220 10 57 06.008011 +62 20 07.38654  0.96  0.41  0.084  423 -1.00  -1.00   0.077  0.055 -1.00  -1.00 
C 1055+374 J1057+3709 10 57 50.781820 +37 09 24.36949  0.60  0.56 -0.071  336 -1.00  -1.00   0.049  0.037 -1.00  -1.00 
C 1055+430 J1058+4248 10 58 00.753091 +42 48 44.15610  0.85  0.77  0.400  226 -1.00  -1.00   0.148  0.022 -1.00  -1.00 
X 1055+433 J1058+4304 10 58 02.920836 +43 04 41.50502  0.49  0.34 -0.366  401  0.307  0.164  0.248  0.131  0.283  0.220
C 1055+341 J1058+3353 10 58 08.715588 +33 53 02.97938  0.67  0.65 -0.169  251 -1.00  -1.00   0.034  0.031 -1.00  -1.00 
X 1055+201 J1058+1951 10 58 17.900827 +19 51 50.86975  0.36  0.33 -0.070  381  0.526  0.488  0.428  0.292  0.325  0.150
X 1055+285 J1058+2817 10 58 29.894968 +28 17 46.21258  0.44  0.42 -0.088  395 -1.00  -1.00   0.075  0.074  0.073 -1.00 
X 1055+567 J1058+5628 10 58 37.727706 +56 28 11.20674  0.73  0.37  0.086  423  0.235  0.144  0.148  0.081  0.193  0.095
X 1056+212 J1059+2057 10 59 39.042684 +20 57 21.95584  0.35  0.27 -0.026  388  0.222  0.203  0.175  0.141  0.277  0.214
C 1056+316 J1059+3124 10 59 43.235046 +31 24 20.52129 17.27 27.56 -0.172    9 -1.00  -1.00   0.023 <0.02  -1.00  -1.00 
C 1057+167 J1100+1629 11 00 21.032846 +16 29 14.63696  0.45  0.54  0.035  330 -1.00  -1.00   0.111  0.022 -1.00  -1.00 
C 1058+206 J1101+2020 11 01 06.920173 +20 20 45.16065  0.42  0.45 -0.063  396 -1.00  -1.00   0.083  0.054 -1.00  -1.00 
X 1058+393 J1101+3904 11 01 30.069597 +39 04 32.63337  0.46  0.36 -0.302  422  0.343  0.190  0.228  0.168  0.228  0.142
X 1059+229 J1102+2241 11 02 03.144506 +22 41 56.12506  0.40  0.39 -0.187  396  0.233  0.119  0.189  0.102  0.161  0.053
C 1059+165 J1102+1614 11 02 07.441085 +16 14 31.98906  0.41  0.47 -0.149  387 -1.00  -1.00   0.092  0.061 -1.00  -1.00 
X 1059+282 J1102+2757 11 02 14.288463 +27 57 08.68949  0.36  0.26 -0.120  396  0.493  0.401  0.438  0.335  0.500  0.367
X 1059+599 J1102+5941 11 02 42.762881 +59 41 19.58458  0.78  0.36  0.120  432  0.343  0.176  0.272  0.102  0.213  0.076
X 1100+305 J1103+3014 11 03 13.301903 +30 14 42.70227  0.40  0.35 -0.310  396  0.158  0.133  0.169  0.138  0.309  0.290
X 1100+223 J1103+2203 11 03 23.067614 +22 03 37.72056  0.38  0.36 -0.103  396  0.793  0.165  0.509  0.129  0.320  0.084
C 1101+581 J1104+5752 11 04 12.957833 +57 52 12.87337  0.78  0.39  0.073  423 -1.00  -1.00   0.108  0.104 -1.00  -1.00 
X 1101+609 J1104+6038 11 04 53.694686 +60 38 55.31403  0.76  0.35  0.063  423  0.148  0.118  0.118  0.086  0.179  0.094
C 1102+181 J1105+1754 11 05 38.809695 +17 54 15.64813  0.39  0.43 -0.076  405 -1.00  -1.00   0.129  0.101 -1.00  -1.00 
X 1103+284 J1106+2812 11 06 07.261734 +28 12 47.06501  0.40  0.35 -0.041  396  0.214  0.177  0.277  0.215  0.224  0.151
C 1103+174 J1106+1713 11 06 26.123756 +17 13 21.58566  0.53  0.79 -0.164  351 -1.00  -1.00   0.053  0.032 -1.00  -1.00 
X 1104+167 J1107+1628 11 07 15.047434 +16 28 02.24536  0.37  0.40 -0.222  388  0.330  0.256  0.228  0.160  0.256  0.149
X 1104+525 J1107+5219 11 07 25.827798 +52 19 31.63616  0.61  0.36 -0.275  421  0.139  0.114  0.129  0.113  0.128  0.118
C 1105+379 J1107+3743 11 07 51.474226 +37 43 09.24624  0.54  0.43 -0.097  400 -1.00  -1.00   0.111  0.051 -1.00  -1.00 
C 1105+159 J1107+1540 11 07 55.292424 +15 40 30.11494  0.52  0.67 -0.243  359 -1.00  -1.00   0.076  0.045 -1.00  -1.00 
C 1106+255 J1109+2513 11 09 38.075724 +25 13 50.76680  0.42  0.39 -0.071  388 -1.00  -1.00   0.190  0.113 -1.00  -1.00 
X 1107+485 J1110+4817 11 10 36.324177 +48 17 52.44916  0.66  0.45 -0.184  375  0.330  0.155  0.181  0.044  0.094  0.088
C 1107+462 J1110+4557 11 10 42.513114 +45 57 46.27110  0.64  0.46 -0.030  389 -1.00  -1.00   0.076  0.054 -1.00  -1.00 
X 1107+443 J1110+4403 11 10 46.345819 +44 03 25.92508  0.48  0.33 -0.340  408  0.300  0.121  0.183  0.106  0.228  0.166
C 1108+173 J1110+1704 11 10 57.200238 +17 04 55.74018  0.51  0.66 -0.012  363 -1.00  -1.00   0.046  0.037 -1.00  -1.00 
X 1108+201 J1111+1955 11 11 20.065698 +19 55 36.00054  0.44  0.43 -0.157  298  1.026  0.270  0.566  0.078  0.202  0.256
C 1108+331 J1111+3252 11 11 31.772189 +32 52 55.78473  0.50  0.43 -0.053  397 -1.00  -1.00   0.171  0.052 -1.00  -1.00 
C 1109+357 J1112+3527 11 12 08.089449 +35 27 07.65508  0.52  0.43 -0.182  399 -1.00  -1.00   0.105  0.081 -1.00  -1.00 
C 1109+318 J1112+3135 11 12 32.651579 +31 35 24.93480  0.53  0.45 -0.154  362 -1.00  -1.00   0.180  0.055 -1.00  -1.00 
X 1109+353 J1112+3503 11 12 33.246607 +35 03 39.22607  0.49  0.42 -0.148  400  0.104  0.076  0.110  0.082 -1.00  -1.00 
X 1109+350 J1112+3446 11 12 38.769166 +34 46 39.10920  0.45  0.38 -0.170  402  0.229  0.160  0.168  0.132  0.169  0.106
C 1111+268 J1114+2632 11 14 27.094835 +26 32 58.83252  0.48  0.52 -0.077  389 -1.00  -1.00   0.068  0.066 -1.00  -1.00 
C 1115+416 J1117+4120 11 17 53.334223 +41 20 16.28179  0.54  0.41 -0.119  406 -1.00  -1.00   0.174  0.115 -1.00  -1.00 
C 1116+296 J1118+2922 11 18 57.921192 +29 22 13.75038  0.49  0.47 -0.121  381 -1.00  -1.00   0.058  0.037 -1.00  -1.00 
X 1116+603 J1119+6004 11 19 14.345425 +60 04 57.20483  0.83  0.36  0.186  406  0.192  0.148  0.135  0.075  0.099  0.053
X 1116+227 J1119+2226 11 19 30.318129 +22 26 49.37134  0.42  0.43 -0.060  396  0.075 -1.00   0.082  0.050  0.106 -1.00 
C 1117+172 J1119+1656 11 19 52.424445 +16 56 56.93745  0.40  0.45 -0.113  387 -1.00  -1.00   0.087  0.082 -1.00  -1.00 
C 1117+214 J1120+2108 11 20 11.658902 +21 08 48.12212  0.51  0.52  0.000  351 -1.00  -1.00   0.062  0.037 -1.00  -1.00 
X 1117+543 J1120+5404 11 20 23.229501 +54 04 27.11057  0.72  0.44 -0.065  424 -1.00  -1.00   0.057  0.055  0.051  0.038
C 1118+461 J1120+4553 11 20 52.529129 +45 53 50.77420  0.59  0.41 -0.100  414 -1.00  -1.00   0.118  0.094 -1.00  -1.00 
X 1119+183 J1122+1805 11 22 29.711479 +18 05 26.34317  0.34  0.27 -0.004  384  0.809  0.396  0.643  0.173  0.480  0.209
X 1121+238 J1124+2336 11 24 02.705879 +23 36 45.87020  0.37  0.30 -0.109  396  0.538  0.406  0.380  0.209  0.319  0.112
C 1121+325 J1124+3214 11 24 03.013890 +32 14 14.07737  0.50  0.45 -0.115  390 -1.00  -1.00   0.095  0.062 -1.00  -1.00 
X 1121+234 J1124+2307 11 24 31.588278 +23 07 55.95320  0.40  0.38 -0.019  396  0.181  0.121  0.119  0.061  0.291  0.265
C 1122+502 J1125+5000 11 25 29.949280 +50 00 13.53787  0.63  0.41 -0.067  415 -1.00  -1.00   0.147  0.133 -1.00  -1.00 
X 1123+264 J1125+2610 11 25 53.711922 +26 10 19.97856  0.35  0.24 -0.092  387  1.015  0.734  0.998  0.713  0.692  0.371
X 1123+203 J1125+2005 11 25 58.741945 +20 05 54.33720  0.38  0.38 -0.031  395  0.407  0.213  0.201  0.080  0.278  0.116
C 1125+221 J1127+2153 11 27 50.467236 +21 53 34.80610  0.40  0.40 -0.072  396 -1.00  -1.00   0.184  0.081 -1.00  -1.00 
X 1125+366 J1127+3620 11 27 58.870828 +36 20 28.35134  0.41  0.31 -0.177  370  0.208  0.202  0.077  0.067  0.168  0.162
C 1125+329 J1128+3243 11 28 33.034925 +32 43 22.65711  0.72  0.66 -0.029  267 -1.00  -1.00   0.122  0.022 -1.00  -1.00 
X 1125+213 J1128+2102 11 28 35.541391 +21 02 37.35647  0.39  0.39 -0.103  396  0.234  0.221  0.193  0.095  0.131  0.064
C 1126+630 J1129+6243 11 29 03.405592 +62 43 31.77100  0.96  0.45 -0.009  433 -1.00  -1.00   0.062  0.064 -1.00  -1.00 
C 1126+169 J1129+1643 11 29 07.685941 +16 43 22.52651  0.46  0.51 -0.001  366 -1.00  -1.00   0.083  0.039 -1.00  -1.00 
X 1128+308 J1130+3031 11 30 42.429172 +30 31 35.38758  0.41  0.36 -0.153  413  0.173  0.114  0.241  0.161  0.257  0.163
C 1128+315 J1131+3114 11 31 09.482426 +31 14 05.50691  0.49  0.44 -0.174  387 -1.00  -1.00   0.110  0.088 -1.00  -1.00 
C 1129+451 J1132+4455 11 32 23.768712 +44 55 10.38484  0.60  0.43 -0.160  408 -1.00  -1.00   0.116  0.071 -1.00  -1.00 
C 1131+292 J1134+2901 11 34 14.326443 +29 01 21.20690  0.43  0.39 -0.067  388 -1.00  -1.00   0.149  0.106 -1.00  -1.00 
C 1133+432 J1135+4258 11 35 55.989009 +42 58 44.65701  0.56  0.40 -0.131  392 -1.00  -1.00   0.445  0.085 -1.00  -1.00 
X 1133+344 J1136+3407 11 36 27.343933 +34 07 39.48390  0.43  0.36 -0.138  411  0.201  0.170  0.146  0.140  0.247  0.212
C 1134+349 J1137+3441 11 37 09.162876 +34 41 55.92619  0.54  0.49 -0.066  366 -1.00  -1.00   0.059  0.042 -1.00  -1.00 
C 1134+479 J1137+4741 11 37 34.981482 +47 41 09.75483  0.61  0.42 -0.086  414 -1.00  -1.00   0.116  0.077 -1.00  -1.00 
C 1135+256 J1138+2524 11 38 02.387898 +25 24 25.13220  0.50  0.46  0.115  328 -1.00  -1.00   0.120  0.037 -1.00  -1.00 
X 1135+480 J1138+4745 11 38 21.138155 +47 45 15.39617  0.55  0.38 -0.121  414  0.175  0.106  0.146  0.086  0.202  0.099
X 1136+408 J1139+4032 11 39 02.734245 +40 32 54.84115  0.48  0.35 -0.189  415  0.470  0.244  0.227  0.088  0.272  0.107
C 1138+594 J1140+5912 11 40 49.574398 +59 12 25.37634  0.96  0.53 -0.076  280 -1.00  -1.00   0.192  0.033 -1.00  -1.00 
C 1138+406 J1140+4022 11 40 57.578617 +40 22 18.20368  0.55  0.43 -0.155  401 -1.00  -1.00   0.112  0.070 -1.00  -1.00 
X 1138+644 J1141+6410 11 41 12.228169 +64 10 05.50685  0.91  0.40  0.025  425  0.305  0.286  0.162  0.137  0.170  0.080
C 1138+601 J1141+5953 11 41 16.063231 +59 53 08.80721  0.83  0.43 -0.023  433 -1.00  -1.00   0.117  0.070 -1.00  -1.00 
C 1139+500 J1141+4945 11 41 54.821679 +49 45 06.54023  0.62  0.42 -0.030  424 -1.00  -1.00   0.150  0.088 -1.00  -1.00 
X 1139+160 J1142+1547 11 42 07.735928 +15 47 54.17868  0.38  0.41 -0.109  404  0.165  0.083  0.169  0.122  0.126  0.079
X 1140+190 J1143+1843 11 43 06.028736 +18 43 42.87545  0.39  0.43 -0.114  396  0.071  0.063  0.096  0.087  0.051  0.048
C 1140+616 J1143+6122 11 43 12.099154 +61 22 10.76670  0.94  0.48 -0.035  421 -1.00  -1.00   0.057  0.044 -1.00  -1.00 
C 1140+466 J1143+4623 11 43 12.126444 +46 23 26.51142  0.65  0.48 -0.225  372 -1.00  -1.00   0.077  0.039 -1.00  -1.00 
X 1140+188 J1143+1834 11 43 26.069665 +18 34 38.36093  0.38  0.40 -0.048  372  0.354  0.152  0.345  0.237  0.204  0.124
X 1141+235 J1143+2315 11 43 37.897212 +23 15 02.44600  0.51  0.56  0.227  322  0.040  0.048  0.061  0.029  0.030  0.032
X 1143+446 J1145+4420 11 45 38.518586 +44 20 21.91377  0.56  0.39 -0.087  411  0.097  0.063  0.207  0.070  0.072  0.042
X 1145+268 J1147+2635 11 47 59.763904 +26 35 42.33235  0.35  0.25 -0.032  379  0.401  0.348  0.298  0.234  0.426  0.334
X 1146+189 J1148+1840 11 48 37.776642 +18 40 08.96796  0.39  0.38 -0.061  387  0.363  0.162  0.409  0.212  0.255  0.061
X 1146+531 J1148+5254 11 48 56.569051 +52 54 25.32243  0.65  0.39 -0.042  416 -1.00   0.183  0.353  0.327  0.449  0.388
X 1146+286 J1149+2824 11 49 08.905525 +28 24 34.89421  0.40  0.35 -0.053  379  0.251  0.174  0.235  0.201  0.223  0.153
X 1146+362 J1149+3559 11 49 33.975652 +35 59 08.09496  0.47  0.39 -0.081  407  0.225  0.207  0.129  0.121  0.125  0.089
X 1147+438 J1150+4332 11 50 16.602797 +43 32 05.90578  0.53  0.38 -0.129  420  0.217  0.138  0.158  0.130  0.106  0.048
X 1147+245 J1150+2417 11 50 19.212177 +24 17 53.83516  0.34  0.25 -0.108  396  0.626  0.312  0.688  0.424  0.577  0.286
C 1148+568 J1150+5632 11 50 45.978027 +56 32 56.31689  0.77  0.43 -0.013  413 -1.00  -1.00   0.075  0.074 -1.00  -1.00 
X 1148+592 J1151+5859 11 51 24.660450 +58 59 17.56604  0.85  0.44 -0.031  409  0.093  0.067  0.083  0.038  0.062  0.032
X 1149+499 J1152+4939 11 52 32.871051 +49 39 38.76778  0.51  0.30 -0.382  416  0.115  0.103  0.334  0.321  0.559  0.386
X 1150+334 J1152+3307 11 52 51.910152 +33 07 18.76384  0.45  0.40 -0.096  410  0.218  0.170  0.192  0.074  0.160  0.079
C 1150+297 J1152+2930 11 52 58.760010 +29 30 15.05141  0.46  0.42 -0.039  379 -1.00  -1.00   0.077  0.064 -1.00  -1.00 
C 1150+588 J1153+5831 11 53 23.971288 +58 31 38.54513  0.98  0.57  0.247  320 -1.00  -1.00   0.052  0.035 -1.00  -1.00 
X 1150+497 J1153+4931 11 53 24.466639 +49 31 08.83010  0.48  0.24  0.078  416  0.824  0.607  1.020  0.584  1.119  0.605
X 1151+598 J1154+5934 11 54 01.366201 +59 34 54.19859  0.80  0.41 -0.016  416  0.124  0.119  0.138  0.112  0.117  0.079
C 1151+606 J1154+6022 11 54 04.535288 +60 22 20.81490  0.82  0.40 -0.006  424 -1.00  -1.00   0.242  0.222 -1.00  -1.00 
X 1152+462 J1155+4555 11 55 11.008918 +45 55 39.63012  0.60  0.42 -0.078  399  0.628  0.180  0.267  0.046  0.100  0.038
C 1154+268 J1156+2632 11 56 54.670331 +26 32 32.26886  0.47  0.49 -0.142  374 -1.00  -1.00   0.079  0.053 -1.00  -1.00 
X 1155+169 J1157+1638 11 57 34.836265 +16 38 59.64988  0.34  0.29  0.077  397  0.948  0.636  0.887  0.443  0.462  0.191
C 1155+557 J1157+5527 11 57 56.133339 +55 27 12.92210  0.70  0.40 -0.017  414 -1.00  -1.00   0.275  0.138 -1.00  -1.00 
X 1155+251 J1158+2450 11 58 25.787562 +24 50 17.96401  0.37  0.30 -0.064  388  0.867  0.146  0.643  0.147  0.274  0.088
X 1156+295 J1159+2914 11 59 31.833911 +29 14 43.82674  0.36  0.24 -0.043  958  1.328  0.766  1.960  1.619  1.479  1.146
C 1157+586 J1159+5820 11 59 48.770395 +58 20 20.28366  1.00  0.57 -0.197  228 -1.00  -1.00   0.286  0.023 -1.00  -1.00 
X 1157+532 J1200+5300 12 00 11.384288 +53 00 46.87700  0.59  0.34 -0.067  407  0.105  0.135  0.119  0.104  0.713  0.227
C 1158+204 J1200+2008 12 00 57.113846 +20 08 44.58328  0.41  0.42 -0.112  379 -1.00  -1.00   0.149  0.135 -1.00  -1.00 
C 1159+395 J1201+3919 12 01 49.964493 +39 19 11.03615  0.80  0.71 -0.198  220 -1.00  -1.00   0.185  0.021 -1.00  -1.00 
C 1200+282 J1202+2756 12 02 34.065762 +27 56 25.93496  0.49  0.47 -0.106  384 -1.00  -1.00   0.068  0.046 -1.00  -1.00 
X 1200+608 J1203+6031 12 03 03.507126 +60 31 19.16224  0.78  0.37  0.032  424  0.132  0.121  0.148  0.083  0.193  0.076
X 1200+483 J1203+4803 12 03 29.853035 +48 03 13.62579  0.49  0.32 -0.054  423  0.299  0.271  0.424  0.316  0.666  0.443
X 1200+468 J1203+4632 12 03 31.797809 +46 32 55.55668  0.65  0.47 -0.024  355  0.276  0.178  0.144  0.035  0.089  0.073
X 1201+454 J1203+4510 12 03 35.395488 +45 10 49.56471  0.55  0.41 -0.134  460  0.067  0.070  0.092  0.091  0.064  0.068
C 1201+237 J1204+2327 12 04 00.730307 +23 27 32.94467  0.44  0.45 -0.099  395 -1.00  -1.00   0.070  0.052 -1.00  -1.00 
C 1201+382 J1204+3758 12 04 03.083498 +37 58 38.29854  0.56  0.48 -0.186  370 -1.00  -1.00   0.066  0.046 -1.00  -1.00 
C 1201+523 J1204+5202 12 04 18.610920 +52 02 17.62176  0.88  0.52 -0.097  243 -1.00  -1.00   0.293  0.026 -1.00  -1.00 
X 1202+527 J1204+5228 12 04 36.799826 +52 28 41.76724  0.67  0.43 -0.040  409 -1.00   0.176  0.088  0.070  0.047  0.089
C 1202+309 J1205+3041 12 05 04.802885 +30 41 05.42327  0.47  0.44 -0.120  374 -1.00  -1.00   0.132  0.090 -1.00  -1.00 
X 1204+399 J1206+3941 12 06 37.053368 +39 41 03.74700  0.44  0.31 -0.257  422  0.278  0.149  0.224  0.157  0.345  0.282
X 1204+281 J1207+2754 12 07 27.900469 +27 54 58.84984  0.38  0.33 -0.156  388  0.747  0.447  0.513  0.336  0.384  0.230
X 1206+549 J1208+5441 12 08 54.256434 +54 41 58.16268  0.65  0.38 -0.019  417  0.342  0.307  0.264  0.227  0.246  0.141
X 1208+646 J1210+6422 12 10 31.638913 +64 22 17.46811  0.99  0.43  0.041  422  0.081  0.118  0.125  0.093  0.038 -1.00 
X 1211+334 J1214+3309 12 14 04.115794 +33 09 45.59516  0.43  0.36 -0.133  374  1.199  0.640  0.723  0.187  0.403  0.096
X 1212+467 J1215+4627 12 15 09.942424 +46 27 15.10672  0.57  0.43 -0.205  402  0.074  0.078  0.098  0.045  0.052  0.061
C 1213+646 J1215+6422 12 15 48.907673 +64 22 28.43387  1.00  0.43  0.005  426 -1.00  -1.00   0.122  0.049 -1.00  -1.00 
C 1213+321 J1215+3151 12 15 48.965294 +31 51 34.57831  0.48  0.44 -0.194  397 -1.00  -1.00   0.130  0.095 -1.00  -1.00 
X 1214+588 J1217+5835 12 17 11.018708 +58 35 26.24634  0.73  0.38 -0.029  407  0.507  0.305  0.373  0.135  0.354  0.261
C 1214+456 J1217+4519 12 17 21.015636 +45 19 47.92640  0.66  0.57 -0.155  296 -1.00  -1.00   0.121  0.027 -1.00  -1.00 
X 1215+303 J1217+3007 12 17 52.081964 +30 07 00.63583  0.36  0.25 -0.126  413  0.320  0.236  0.263  0.169  0.274  0.195
X 1216+640 J1219+6344 12 19 10.583098 +63 44 10.71725  0.92  0.40  0.071  426  0.051  0.189  0.119  0.107  0.226  0.128
X 1217+348 J1220+3431 12 20 08.294137 +34 31 21.74357  0.44  0.38 -0.322  402  0.276  0.223  0.190  0.126  0.226  0.115
C 1218+637 J1220+6327 12 20 46.846918 +63 27 29.01145  0.96  0.44  0.000  426 -1.00  -1.00   0.080  0.071 -1.00  -1.00 
C 1218+650 J1220+6446 12 20 49.258299 +64 46 36.61989  1.29  0.54  0.035  344 -1.00  -1.00   0.045  0.027 -1.00  -1.00 
X 1218+384 J1220+3808 12 20 59.229312 +38 08 55.70662  0.45  0.35 -0.351  405  0.314  0.281  0.192  0.135  0.231  0.169
C 1219+510 J1221+5048 12 21 28.172330 +50 48 54.58093  0.75  0.58 -0.257  338 -1.00  -1.00   0.069  0.036 -1.00  -1.00 
X 1221+464 J1223+4611 12 23 39.336655 +46 11 18.60241  0.57  0.38 -0.131  399  0.367  0.315  0.144  0.050  0.234  0.067
C 1221+509 J1223+5037 12 23 43.169140 +50 37 53.41246  0.64  0.41 -0.040  406 -1.00  -1.00   0.127  0.109 -1.00  -1.00 
C 1221+484 J1223+4812 12 23 58.230638 +48 12 57.66438  0.61  0.41  0.015  407 -1.00  -1.00   0.135  0.079 -1.00  -1.00 
X 1222+438 J1224+4335 12 24 51.505291 +43 35 19.28729  0.51  0.38 -0.176  398  0.202  0.151  0.173  0.097  0.176  0.078
X 1224+439 J1226+4340 12 26 57.903900 +43 40 58.45145  0.55  0.46 -0.209  394  0.122  0.085  0.080  0.055  0.087  0.075
X 1225+498 J1227+4932 12 27 55.724707 +49 32 56.04578  0.57  0.37 -0.035  407  0.265  0.225  0.229  0.204  0.203  0.159
X 1225+368 J1227+3635 12 27 58.725509 +36 35 11.82710  0.49  0.41 -0.195  382  2.102  0.586  0.624  0.146  0.345  0.036
X 1225+317 J1228+3128 12 28 24.965993 +31 28 37.62925  0.41  0.37 -0.153  390  0.413  0.317  0.311  0.155  0.340  0.255
X 1226+492 J1228+4858 12 28 51.767872 +48 58 01.29052  0.56  0.37 -0.028  407  0.153  0.110  0.448  0.432  0.142  0.114
X 1226+638 J1229+6335 12 29 06.026131 +63 35 00.98308  0.92  0.41  0.016  426  0.513  0.403  0.260  0.132  0.156  0.068
X 3C273B   J1229+0203 12 29 06.699730 +02 03 08.59797  0.31  0.24 -0.014  151 32.036  2.256 28.728  3.490 22.481  2.632
C 1226+556 J1229+5522 12 29 09.285715 +55 22 30.59543  0.73  0.41  0.019  407 -1.00  -1.00   0.084  0.089 -1.00  -1.00 
X 1227+587 J1230+5830 12 30 07.057283 +58 30 07.76180  0.76  0.40  0.033  390  0.343  0.183  0.268  0.164  0.251  0.140
X 1230+486 J1232+4821 12 32 34.787571 +48 21 32.94030  0.55  0.37 -0.043  407  0.310  0.118  0.213  0.155  0.174  0.101
X 1231+481 J1234+4753 12 34 13.330786 +47 53 51.23621  0.56  0.38 -0.020  395  0.402  0.201  0.337  0.234  0.161  0.104
C 1232+358 J1234+3533 12 34 51.435588 +35 33 58.20679  0.55  0.49 -0.118  389 -1.00  -1.00   0.059  0.057 -1.00  -1.00 
X 1232+366 J1235+3621 12 35 05.806459 +36 21 19.32128  0.46  0.37 -0.177  388  0.261  0.200  0.201  0.087  0.216  0.096
C 1233+539 J1235+5340 12 35 48.252404 +53 40 04.81929 23.05 14.00  0.054   16 -1.00  -1.00   0.034 <0.02  -1.00  -1.00 
C 1234+396 J1236+3920 12 36 51.446406 +39 20 27.70283  0.54  0.46 -0.100  402 -1.00  -1.00   0.121  0.059 -1.00  -1.00 
C 1234+335 J1237+3314 12 37 04.079101 +33 14 22.23923  0.65  0.57 -0.011  278 -1.00  -1.00   0.087  0.036 -1.00  -1.00 
C 1235+512 J1237+5057 12 37 23.915810 +50 57 19.15826  0.70  0.47  0.023  405 -1.00  -1.00   0.054  0.042 -1.00  -1.00 
C 1237+301 J1239+2950 12 39 27.348603 +29 50 25.39198  0.49  0.48 -0.068  397 -1.00  -1.00   0.095  0.073 -1.00  -1.00 
C 1237+373 J1239+3705 12 39 36.366717 +37 05 06.23761  0.51  0.44 -0.052  399 -1.00  -1.00   0.099  0.090 -1.00  -1.00 
X 1239+552 J1241+5458 12 41 27.703705 +54 58 19.05118  0.79  0.45  0.243  355  0.268  0.102  0.134  0.036  0.982  0.115
X 1239+606 J1241+6020 12 41 29.590695 +60 20 41.32151  0.77  0.33 -0.207  384  0.365  0.182  0.187  0.067  0.144  0.085
C 1241+410 J1243+4043 12 43 55.781521 +40 43 58.45164  0.53  0.44 -0.049  397 -1.00  -1.00   0.162  0.091 -1.00  -1.00 
X 1242+410 J1244+4048 12 44 49.187521 +40 48 06.16143  0.54  0.44 -0.021  361  1.076  0.109  0.493  0.068  0.104  0.053
X 1246+489 J1248+4839 12 48 50.948465 +48 39 53.16133  0.61  0.40 -0.014  403  0.126  0.097  0.074  0.046  0.082  0.072
X 1246+285 J1249+2817 12 49 18.409269 +28 17 43.61503  0.41  0.38 -0.093  405  0.078  0.063  0.106  0.081  0.111  0.066
C 1247+454 J1249+4510 12 49 59.128380 +45 10 56.01080  0.60  0.45 -0.023  390 -1.00  -1.00   0.108  0.038 -1.00  -1.00 
C 1248+390 J1251+3845 12 51 02.666664 +38 45 07.34883  0.51  0.42 -0.077  361 -1.00  -1.00   0.144  0.095 -1.00  -1.00 
C 1248+213 J1251+2102 12 51 27.702740 +21 02 53.69061  0.45  0.51 -0.082  405 -1.00  -1.00   0.119  0.059 -1.00  -1.00 
X 1252+458 J1254+4536 12 54 28.828678 +45 36 04.32691  0.53  0.38  0.044  405  0.228  0.231  0.117  0.090  0.141  0.111
X 3C279    J1256-0547 12 56 11.166556 -05 47 21.52486  0.31  0.25 -0.059 1904  8.070  2.773 11.086  5.011 16.317  7.267
C 1254+538 J1256+5334 12 56 38.629311 +53 34 23.70864  0.71  0.41 -0.030  419 -1.00  -1.00   0.083  0.057 -1.00  -1.00 
X 1255+327 J1257+3229 12 57 57.231843 +32 29 29.32636  0.39  0.32 -0.295  414  0.769  0.649  0.604  0.487  0.636  0.423
X 1256+546 J1258+5421 12 58 15.606293 +54 21 52.11344  0.91  0.51  0.313  308  0.518  0.156  0.193 <0.02   0.069 -1.00 
X 1257+519 J1259+5140 12 59 31.173986 +51 40 56.26088  0.59  0.34  0.067  432  0.166  0.148  0.264  0.214  0.341  0.302
X 1259+468 J1301+4634 13 01 32.606279 +46 34 02.93944  0.53  0.37 -0.022  405  0.118  0.099  0.131  0.129  0.127  0.094
X 1300+485 J1302+4819 13 02 17.196074 +48 19 17.57422  0.54  0.34  0.024  414  0.187  0.179  0.161  0.140  0.276  0.254
C 1302+356 J1304+3523 13 04 34.495035 +35 23 33.53135  4.36  3.45  0.108   43 -1.00  -1.00   0.039  0.023 -1.00  -1.00 
C 1302+512 J1304+5056 13 04 48.014365 +50 56 23.21602  0.76  0.51 -0.333  342 -1.00  -1.00   0.122  0.033 -1.00  -1.00 
X 1303+557 J1306+5529 13 06 03.351070 +55 29 43.85631  0.69  0.37  0.026  425  0.182  0.092  0.237  0.153  0.357  0.251
X 1305+502 J1308+4957 13 08 07.924243 +49 57 53.47001  0.58  0.36  0.093  423  0.384  0.321  0.241  0.151  0.235  0.141
C 1307+343 J1310+3403 13 10 04.433670 +34 03 09.10822  0.58  0.52 -0.334  320 -1.00  -1.00   0.138  0.036 -1.00  -1.00 
X 1308+326 J1310+3220 13 10 28.663850 +32 20 43.78278  0.37  0.24 -0.026 1890  2.037  1.487  2.606  2.058  1.999  1.099
X 1308+328 J1310+3233 13 10 59.402732 +32 33 34.44947  0.37  0.24  0.000  405  0.555  0.508  0.609  0.538  0.560  0.403
X 1310+487 J1312+4828 13 12 43.353647 +48 28 30.94048  0.55  0.36  0.009  415  0.286  0.065  0.158  0.112  0.223  0.124
X 1310+314 J1312+3113 13 12 48.797708 +31 13 00.59287  0.44  0.41 -0.184  397  0.116  0.103  0.122  0.097  0.065  0.053
C 1310+560 J1312+5548 13 12 53.197358 +55 48 13.11316  0.79  0.39  0.003  396 -1.00  -1.00   0.212  0.049 -1.00  -1.00 
X 1311+552 J1313+5458 13 13 37.853166 +54 58 23.89959  0.67  0.36 -0.006  421  0.981  0.152  0.439  0.086  0.205  0.063
X OP326    J1317+3425 13 17 36.494178 +34 25 15.93238  0.38  0.25  0.102  381  0.293  0.214  0.201  0.118  0.281  0.192
X 1315+415 J1317+4115 13 17 39.193654 +41 15 45.61614  0.58  0.41  0.025  371  0.272  0.056  0.202  0.033 -1.00  -1.00 
X 1317+625 J1319+6217 13 19 07.485059 +62 17 21.33301  0.96  0.41  0.010  429  0.208  0.133  0.112  0.046 -1.00  -1.00 
X 1317+520 J1319+5148 13 19 46.198137 +51 48 05.77716  0.61  0.35 -0.068  423  0.316  0.165  0.318  0.208  0.216  0.089
C 1317+389 J1319+3840 13 19 59.778119 +38 40 22.40797  0.67  0.51  0.117  309 -1.00  -1.00   0.121  0.022 -1.00  -1.00 
X 1318+508 J1320+5036 13 20 42.208739 +50 36 07.79578  0.81  0.44 -0.178  306  0.329  0.093  0.176  0.021  0.051  0.062
C 1318+459 J1320+4541 13 20 51.677732 +45 41 10.20211  0.57  0.42 -0.013  423 -1.00  -1.00   0.079  0.072 -1.00  -1.00 
C 1320+433 J1322+4303 13 22 21.202942 +43 03 41.22878  0.81  0.58  0.275  268 -1.00  -1.00   0.137  0.021 -1.00  -1.00 
X 1320+394 J1322+3912 13 22 55.664448 +39 12 07.95144  0.47  0.37 -0.003  405  0.188  0.137  0.183  0.169  0.136  0.085
C 1321+345 J1324+3417 13 24 04.869283 +34 17 38.86961  0.48  0.42 -0.054  414 -1.00  -1.00   0.102  0.078 -1.00  -1.00 
X 1322+479 J1324+4743 13 24 29.342444 +47 43 20.62409  0.55  0.37 -0.011  423  0.213  0.111  0.159  0.130  0.169  0.104
C 1322+331 J1324+3251 13 24 57.515218 +32 51 45.90160  0.56  0.62 -0.099  331 -1.00  -1.00   0.036  0.030 -1.00  -1.00 
C 1323+383 J1325+3807 13 25 17.574627 +38 07 12.86890  0.50  0.42 -0.073  394 -1.00  -1.00   0.097  0.095 -1.00  -1.00 
C 1322+214 J1325+2109 13 25 18.708305 +21 09 25.28760  0.49  0.59 -0.201  315 -1.00  -1.00   0.111  0.032 -1.00  -1.00 
C 1323+515 J1325+5119 13 25 19.842791 +51 19 48.18778  0.70  0.55 -0.146  323 -1.00  -1.00   0.090  0.036 -1.00  -1.00 
C 1323+415 J1325+4115 13 25 58.940916 +41 15 00.28312  0.88  0.67 -0.241  218 -1.00  -1.00   0.041  0.024 -1.00  -1.00 
X 1323+321 J1326+3154 13 26 16.511851 +31 54 09.51759  0.52  0.46 -0.188  259  2.800  0.168  1.414  0.027  0.898  0.055
C 1324+521 J1326+5154 13 26 32.218255 +51 54 15.71793  0.64  0.39 -0.055  421 -1.00  -1.00   0.169  0.140 -1.00  -1.00 
C 1324+448 J1326+4434 13 26 36.905960 +44 34 59.14264  0.59  0.45  0.046  416 -1.00  -1.00   0.068  0.041 -1.00  -1.00 
X 1324+574 J1326+5712 13 26 50.572335 +57 12 06.74544  0.76  0.40 -0.114  419  0.468  0.164  0.220  0.058  0.192  0.094
X 1325+504 J1327+5008 13 27 25.123697 +50 08 49.17339  0.57  0.37 -0.049  413  0.141  0.125  0.083  0.070  0.135  0.083
C 1326+626 J1328+6221 13 28 40.564294 +62 21 37.03566  1.02  0.43 -0.051  402 -1.00  -1.00   0.070  0.029 -1.00  -1.00 
X 1327+504 J1329+5009 13 29 05.802712 +50 09 26.40080  0.49  0.25 -0.104  414  0.346  0.299  0.159  0.122  0.292  0.228
X 1327+321 J1329+3154 13 29 52.864906 +31 54 11.05448  0.37  0.25 -0.154  405  1.345  1.215  0.716  0.241  1.282  0.661
C 1328+501 J1330+4954 13 30 29.388885 +49 54 27.48354  0.66  0.42 -0.177  376 -1.00  -1.00   0.098  0.036 -1.00  -1.00 
X 1328+522 J1330+5202 13 30 42.599296 +52 02 15.45456  0.64  0.39 -0.056  405  0.118  0.122  0.148  0.120  0.162  0.076
X 1330+476 J1332+4722 13 32 45.246426 +47 22 22.66764  0.46  0.25 -0.156  411  0.235  0.195  0.187  0.170  0.317  0.255
X 1331+512 J1333+5057 13 33 53.783904 +50 57 35.91571  0.70  0.47 -0.025  337 -1.00  -1.00   0.037  0.040 -1.00  -1.00 
C 1332+309 J1334+3044 13 34 22.494988 +30 44 12.50542  0.48  0.46 -0.086  348 -1.00  -1.00   0.092  0.095 -1.00  -1.00 
C 1335+519 J1337+5143 13 37 51.793460 +51 43 38.95052  0.67  0.41  0.005  357 -1.00  -1.00   0.088  0.068 -1.00  -1.00 
X 1338+381 J1340+3754 13 40 22.951813 +37 54 43.83367  0.42  0.30 -0.176  390  0.391  0.277  0.178  0.103  0.128  0.092
X 1338+362 J1340+3600 13 40 36.009685 +36 00 26.73256  0.48  0.41 -0.092  364  0.227  0.132  0.108  0.087  0.096  0.051
C 1340+514 J1342+5110 13 42 24.315226 +51 10 12.43766  0.65  0.40 -0.010  374 -1.00  -1.00   0.101  0.094 -1.00  -1.00 
C 1340+407 J1342+4032 13 42 52.949547 +40 32 01.60936  0.53  0.42 -0.129  358 -1.00  -1.00   0.087  0.089 -1.00  -1.00 
C 1341+457 J1343+4532 13 43 05.827434 +45 32 51.69599  0.57  0.40 -0.074  386 -1.00  -1.00   0.127  0.062 -1.00  -1.00 
C 1342+341 J1344+3355 13 44 37.104191 +33 55 46.23010  3.11  9.07 -0.174   11 -1.00  -1.00  <0.02  <0.02  -1.00  -1.00 
X 1343+451 J1345+4452 13 45 33.172462 +44 52 59.57235  0.50  0.35 -0.079  403  0.221  0.158  0.180  0.163  0.263  0.214
C 1343+537 J1345+5332 13 45 45.355241 +53 32 52.28848  0.71  0.41 -0.024  360 -1.00  -1.00   0.067  0.071 -1.00  -1.00 
C 1344+390 J1347+3850 13 47 03.095934 +38 50 24.79088  0.56  0.45 -0.087  323 -1.00  -1.00   0.065  0.032 -1.00  -1.00 
C 1344+397 J1347+3928 13 47 04.291365 +39 28 58.03740  0.63  0.66 -0.253  255 -1.00  -1.00   0.037  0.028 -1.00  -1.00 
C 1348+392 J1350+3859 13 50 32.368190 +38 59 22.91083  0.56  0.49 -0.094  326 -1.00  -1.00   0.045  0.039 -1.00  -1.00 
C 1348+339 J1350+3342 13 50 36.012580 +33 42 17.61540  0.49  0.47 -0.079  339 -1.00  -1.00   0.065  0.058 -1.00  -1.00 
X 1349+617 J1350+6132 13 50 38.186817 +61 32 48.51651  0.92  0.43 -0.099  379  0.258  0.200  0.095  0.053  0.032  0.097
X 1348+308 J1350+3034 13 50 52.736217 +30 34 53.59052  0.37  0.26 -0.029  397  0.339  0.281  0.210  0.154  0.291  0.211
C 1349+388 J1351+3838 13 51 19.845003 +38 38 14.20343  0.52  0.42 -0.078  353 -1.00  -1.00   0.106  0.059 -1.00  -1.00 
C 1350+559 J1351+5542 13 51 58.200658 +55 42 10.92316  0.80  0.44 -0.006  344 -1.00  -1.00   0.046  0.042 -1.00  -1.00 
C 1349+363 J1352+3603 13 52 00.944478 +36 03 51.21885  0.55  0.48 -0.009  306 -1.00  -1.00   0.061  0.036 -1.00  -1.00 
C 1350+493 J1352+4908 13 52 29.018824 +49 08 23.04926  0.63  0.43 -0.071  351 -1.00  -1.00   0.055  0.060 -1.00  -1.00 
X 1352+636 J1353+6324 13 53 58.847263 +63 24 32.45924  1.01  0.45  0.027  359  0.212  0.093  0.116  0.076  0.114  0.097
C 1353+306 J1355+3024 13 55 41.118756 +30 24 11.92716  0.50  0.50 -0.021  323 -1.00  -1.00   0.059  0.041 -1.00  -1.00 
X 1357+559 J1359+5544 13 59 05.743431 +55 44 29.38324  0.71  0.39 -0.047  378  0.138  0.094  0.100  0.097 -1.00  -1.00 
C 1357+363 J1359+3607 13 59 36.558932 +36 07 26.52529  0.53  0.48 -0.117  311 -1.00  -1.00   0.054  0.053 -1.00  -1.00 
X 1357+404 J1359+4011 13 59 38.094272 +40 11 38.25045  0.44  0.33 -0.188  404  0.208  0.196  0.175  0.172  0.311  0.271
X 1400+588 J1401+5835 14 01 45.699948 +58 35 42.26678  0.75  0.38 -0.126  355  0.069  0.124  0.073  0.058  0.081  0.168
X 1403+411 J1405+4056 14 05 07.795439 +40 56 57.83089  0.44  0.31 -0.052  400  0.318  0.265  0.192  0.179  0.330  0.260
C 1403+345 J1405+3418 14 05 18.549850 +34 18 54.24900  0.51  0.45 -0.065  330 -1.00  -1.00   0.064  0.062 -1.00  -1.00 
C 1404+253 J1406+2509 14 06 26.608323 +25 09 21.07976  0.50  0.54 -0.112  312 -1.00  -1.00   0.058  0.032 -1.00  -1.00 
X 1404+347 J1406+3433 14 06 53.847264 +34 33 37.30600  0.42  0.35 -0.135  395  0.214  0.151  0.208  0.208  0.230  0.206
C 1405+586 J1406+5822 14 06 55.504909 +58 22 00.06602  0.88  0.48 -0.018  338 -1.00  -1.00   0.040  0.036 -1.00  -1.00 
X OQ208    J1407+2827 14 07 00.394414 +28 27 14.69007  0.35  0.24 -0.032 3027  1.596  0.735  2.463  1.125  1.568  0.533
C 1405+530 J1407+5249 14 07 35.624625 +52 49 25.00256  0.76  0.47 -0.033  339 -1.00  -1.00   0.037  0.036 -1.00  -1.00 
X 1406+564 J1408+5613 14 08 12.946237 +56 13 32.48435  0.64  0.34 -0.389  421  0.378  0.306  0.224  0.156  0.236  0.126
C 1407+369 J1409+3642 14 09 09.507957 +36 42 08.15864  0.54  0.51 -0.217  308 -1.00  -1.00   0.109  0.030 -1.00  -1.00 
C 1409+619 J1410+6141 14 10 30.992092 +61 41 36.91957  0.92  0.42 -0.066  384 -1.00  -1.00   0.103  0.072 -1.00  -1.00 
C 1409+625 J1410+6216 14 10 35.417839 +62 16 47.39342  1.08  0.47 -0.089  324  0.174 -1.00   0.057  0.026 -1.00   0.173
C 1409+595 J1411+5917 14 11 21.983843 +59 17 04.29940  1.71  0.85 -0.603  174  0.063 -1.00   0.037 <0.02  <0.02  -1.00 
C 1410+530 J1411+5249 14 11 49.443678 +52 49 00.22270  0.71  0.44 -0.023  353 -1.00  -1.00   0.058  0.050 -1.00  -1.00 
C 1410+322 J1412+3200 14 12 24.981888 +32 00 54.32142  0.52  0.49 -0.023  325 -1.00  -1.00   0.084  0.041 -1.00  -1.00 
C 1411+453 J1413+4505 14 13 18.865491 +45 05 22.98619  0.56  0.41 -0.080  380 -1.00  -1.00   0.104  0.089 -1.00  -1.00 
X 1413+349 J1416+3444 14 16 04.186255 +34 44 36.42754  0.41  0.32 -0.025  395  1.440  0.466  0.626  0.157  0.512  0.110
C 1414+462 J1416+4603 14 16 42.608144 +46 03 00.21459  1.48  0.91 -0.104  134 -1.00  -1.00   0.052 <0.02  -1.00  -1.00 
C 1415+385 J1417+3818 14 17 40.445765 +38 18 21.14251  0.53  0.46 -0.092  325 -1.00  -1.00   0.059  0.056 -1.00  -1.00 
X 1417+375 J1420+3721 14 20 00.341062 +37 21 34.65953  0.45  0.34  0.035  376  0.213  0.108  0.146  0.075  0.201  0.091
C 1419+391 J1421+3855 14 21 06.031687 +38 55 22.82652  0.54  0.45 -0.055  323 -1.00  -1.00   0.054  0.058 -1.00  -1.00 
X 1419+469 J1421+4645 14 21 23.072921 +46 45 47.98649  0.53  0.37 -0.077  411  0.186  0.177  0.155  0.149  0.205  0.161
C 1420+584 J1421+5814 14 21 56.098054 +58 14 54.77048  0.81  0.43 -0.092  356 -1.00  -1.00   0.080  0.075 -1.00  -1.00 
C 1420+501 J1422+4953 14 22 25.856942 +49 53 55.67456  0.64  0.41 -0.078  359 -1.00  -1.00   0.078  0.091 -1.00  -1.00 
X 1420+326 J1422+3223 14 22 30.378955 +32 23 10.44002  0.38  0.28 -0.308  404  0.350  0.246  0.291  0.251  0.236  0.143
X 1421+511 J1423+5055 14 23 14.186361 +50 55 37.28599  0.61  0.39 -0.156  380  0.096  0.090  0.103  0.096  0.127  0.083
X 1422+473 J1424+4705 14 24 37.079873 +47 05 56.69577  0.58  0.42 -0.013  336  0.245  0.192  0.120  0.078  0.134  0.088
C 1423+400 J1425+3946 14 25 49.192126 +39 46 55.04182  0.57  0.46  0.157  352 -1.00  -1.00   0.073  0.081 -1.00  -1.00 
C 1423+154 J1426+1512 14 26 16.999586 +15 12 02.57331  0.48  0.60  0.119  326 -1.00  -1.00   0.140  0.143 -1.00  -1.00 
C 1425+575 J1426+5718 14 26 41.096342 +57 18 08.68435  0.85  0.44  0.050  360 -1.00  -1.00   0.120  0.076 -1.00  -1.00 
C 1426+394 J1428+3912 14 28 13.880799 +39 12 18.56093  0.56  0.45  0.167  360 -1.00  -1.00   0.112  0.098 -1.00  -1.00 
C 1426+568 J1428+5636 14 28 24.754384 +56 36 11.24020  0.81  0.44  0.066  360 -1.00  -1.00   0.139  0.086 -1.00  -1.00 
X 1427+634 J1429+6316 14 29 05.307009 +63 16 04.65344  0.96  0.41 -0.100  352 -1.00  -1.00   0.097  0.080  0.114  0.101
C 1428+321 J1430+3158 14 30 20.196893 +31 58 02.55733  0.50  0.44  0.150  352 -1.00  -1.00   0.205  0.191 -1.00  -1.00 
X 1428+422 J1430+4204 14 30 23.741635 +42 04 36.49113  0.43  0.26  0.016  360  0.202  0.139  0.230  0.214  0.141  0.113
X 1428+370 J1430+3649 14 30 40.583690 +36 49 03.88869  0.39  0.25 -0.008  344  0.230  0.206  0.187  0.173  0.354  0.249
X 1429+400 J1431+3952 14 31 20.538388 +39 52 41.52954  0.46  0.36 -0.051  346  0.269  0.192  0.280  0.232  0.198  0.110
C 1432+547 J1434+5429 14 34 16.408517 +54 29 30.47491  0.77  0.44  0.037  360 -1.00  -1.00   0.103  0.074 -1.00  -1.00 
C 1432+428 J1434+4236 14 34 27.863769 +42 36 20.07957  0.60  0.43  0.099  351 -1.00  -1.00   0.262  0.054 -1.00  -1.00 
C 1433+548 J1435+5435 14 35 33.781374 +54 35 59.29328  0.87  0.52  0.053  347 -1.00  -1.00   0.061  0.045 -1.00  -1.00 
X 1433+304 J1435+3012 14 35 35.402173 +30 12 24.51922  0.43  0.35  0.246  360  0.228  0.135  0.131  0.079  0.157  0.081
X 1435+514 J1437+5112 14 37 19.804425 +51 12 49.36834  0.69  0.43  0.136  360  0.106  0.074  0.083  0.072  0.088 -1.00 
C 1435+315 J1437+3119 14 37 39.505836 +31 19 00.99247  0.49  0.44  0.134  360 -1.00  -1.00   0.171  0.149 -1.00  -1.00 
X 1436+445 J1438+4418 14 38 28.504486 +44 18 12.07184  0.54  0.39  0.039  354  0.367  0.330  0.239  0.201  0.204  0.058
X 1436+373 J1438+3710 14 38 53.610981 +37 10 35.41663  0.42  0.30  0.067  326  0.333  0.131  0.148  0.067  0.255  0.153
C 1437+443 J1439+4410 14 39 05.156354 +44 10 07.10639  0.88  0.56  0.004  262 -1.00  -1.00   0.076  0.033 -1.00  -1.00 
X 1437+331 J1439+3253 14 39 23.654383 +32 53 54.82412  0.41  0.38 -0.157  311  0.113  0.078  0.063  0.049  0.082  0.066
X 1438+501 J1439+4958 14 39 46.976212 +49 58 05.45525  0.56  0.36  0.005  360  0.230  0.213  0.204  0.199  0.331  0.274
C 1439+613 J1440+6108 14 40 17.862315 +61 08 42.88595  1.71  0.79 -0.011  189 -1.00  -1.00   0.108  0.022 -1.00  -1.00 
X 1440+635 J1441+6318 14 41 58.669334 +63 18 33.43806  0.96  0.41  0.112  360  0.292  0.242  0.222  0.155  0.171  0.080
X 1439+327 J1442+3234 14 42 00.139005 +32 34 20.30136  0.43  0.36  0.118  352  0.359  0.140  0.254  0.148  0.245  0.134
C 1440+309 J1442+3042 14 42 41.533332 +30 42 32.92172  0.68  0.76  0.027  213 -1.00  -1.00   0.187  0.022 -1.00  -1.00 
C 1444+313 J1446+3110 14 46 36.359156 +31 10 46.11487  0.58  0.58  0.145  329 -1.00  -1.00   0.055  0.045 -1.00  -1.00 
X 1447+536 J1448+5326 14 48 59.174158 +53 26 09.28665  0.80  0.46  0.054  300  0.230  0.172  0.168  0.077  0.069  0.095
C 1447+425 J1449+4221 14 49 20.708436 +42 21 01.34409  0.63  0.47  0.087  350 -1.00  -1.00   0.067  0.056 -1.00  -1.00 
C 1449+522 J1450+5201 14 50 59.988021 +52 01 11.71495  2.42  2.64  0.087   39 -1.00  -1.00   0.024  0.025 -1.00  -1.00 
X 1450+641 J1451+6357 14 51 57.362384 +63 57 19.20089  1.01  0.43 -0.054  308  0.251  0.068  0.187  0.065  0.129  0.075
X 1450+455 J1452+4522 14 52 24.674304 +45 22 23.66957  0.57  0.41 -0.011  344  0.110  0.081  0.106  0.077  0.209  0.149
X 1451+352 J1453+3505 14 53 18.545240 +35 05 39.36315  0.50  0.44  0.073  343  0.139  0.116  0.107  0.085  0.101  0.083
C 1452+496 J1454+4926 14 54 12.853258 +49 26 40.37698  0.69  0.44 -0.002  358 -1.00  -1.00   0.104  0.052 -1.00  -1.00 
C 1452+516 J1454+5124 14 54 27.124614 +51 24 33.73126  0.76  0.47  0.039  343 -1.00  -1.00   0.084  0.060 -1.00  -1.00 
C 1453+438 J1455+4341 14 55 00.523338 +43 41 44.08332  0.68  0.51  0.094  343 -1.00  -1.00   0.052  0.048 -1.00  -1.00 
C 1454+593 J1455+5906 14 55 45.623853 +59 06 49.66952  2.80  1.42 -0.185  107 -1.00  -1.00   0.096 <0.02  -1.00  -1.00 
X 1454+447 J1455+4431 14 55 54.135740 +44 31 37.65463  0.55  0.39  0.027  344  0.230  0.218  0.206  0.113  0.149  0.052
X 1454+510 J1456+5048 14 56 08.119733 +50 48 36.30050  0.84  0.53 -0.115  221  0.204  0.079  0.060  0.033  0.149  0.075
C 1456+641 J1457+6357 14 57 45.595419 +63 57 07.70351  1.14  0.49  0.003  359 -1.00  -1.00   0.069  0.050 -1.00  -1.00 
X 1455+348 J1457+3439 14 57 57.302968 +34 39 50.38581  0.49  0.40  0.146  352 -1.00  -1.00   0.137  0.111 -1.00  -1.00 
X 1457+449 J1459+4442 14 59 35.458080 +44 42 07.91955  0.52  0.38  0.113  350  0.158  0.125  0.175  0.154  0.170  0.109
C 1457+338 J1459+3337 14 59 58.435931 +33 37 01.77644  0.51  0.44  0.118  360 -1.00  -1.00   0.214  0.213 -1.00  -1.00 
C 1500+340 J1502+3350 15 02 33.945964 +33 50 55.74741  0.57  0.52  0.189  354 -1.00  -1.00   0.074  0.064 -1.00  -1.00 
C 1502+481 J1503+4759 15 03 47.995793 +47 59 31.02787  0.67  0.46  0.059  347 -1.00  -1.00   0.086  0.078 -1.00  -1.00 
C 1502+323 J1504+3208 15 04 07.444222 +32 08 36.51710  0.55  0.51  0.166  352 -1.00  -1.00   0.086  0.066 -1.00  -1.00 
X 1502+330 J1504+3249 15 04 07.525391 +32 49 21.18173  0.48  0.42  0.098  360  0.285  0.197  0.216  0.136  0.161  0.050
C 1503+548 J1504+5438 15 04 51.181021 +54 38 39.61593  1.57  0.87 -0.127  183 -1.00  -1.00   0.092 <0.02  -1.00  -1.00 
C 1503+335 J1505+3318 15 05 09.010066 +33 18 32.49864  0.64  0.62  0.215  311 -1.00  -1.00   0.047  0.040 -1.00  -1.00 
C 1504+441 J1506+4359 15 06 05.906236 +43 59 03.08024  0.62  0.46  0.081  352 -1.00  -1.00   0.097  0.066 -1.00  -1.00 
X 1505+497 J1506+4933 15 06 44.114362 +49 33 55.80355  0.57  0.37 -0.210  336  0.180  0.118  0.177  0.162  0.241  0.220
X 1505+514 J1507+5117 15 07 11.615608 +51 17 16.86236  0.60  0.37 -0.067  352  0.134  0.102  0.131  0.124  0.128  0.077
X 1506+591 J1507+5857 15 07 47.385782 +58 57 27.65250  1.02  0.52  0.056  283  0.452  0.169  0.195  0.025 -1.00   0.137
C 1506+340 J1508+3353 15 08 04.225999 +33 53 05.63531  0.50  0.45 -0.095  405 -1.00  -1.00   0.078  0.069 -1.00  -1.00 
C 1506+339 J1508+3347 15 08 23.717153 +33 47 00.75794  0.50  0.44 -0.129  406 -1.00  -1.00   0.084  0.069 -1.00  -1.00 
C 1506+288 J1509+2839 15 09 04.796574 +28 39 25.96111  0.96  1.64 -0.341  127 -1.00  -1.00   0.076  0.021 -1.00  -1.00 
C 1506+209 J1509+2046 15 09 09.170571 +20 46 39.17880  0.52  0.58  0.034  364 -1.00  -1.00   0.058  0.030 -1.00  -1.00 
C 1507+480 J1509+4752 15 09 34.369087 +47 52 36.92892  0.62  0.42 -0.089  396 -1.00  -1.00   0.061  0.063 -1.00  -1.00 
X 1508+572 J1510+5702 15 10 02.922370 +57 02 43.37579  0.57  0.24  0.071  404  0.250  0.213  0.264  0.240  0.356  0.296
C 1509+348 J1511+3439 15 11 20.103175 +34 39 32.65170  1.12  1.21  0.242  157 -1.00  -1.00   0.121 <0.02  -1.00  -1.00 
C 1510+472 J1512+4703 15 12 14.266025 +47 03 33.19341  0.59  0.40 -0.056  405 -1.00  -1.00   0.140  0.079 -1.00  -1.00 
C 1511+648 J1512+6441 15 12 20.152939 +64 41 06.67399  1.86  1.15 -0.471  137 -1.00  -1.00   0.080  0.023 -1.00  -1.00 
C 1517+502 J1518+5002 15 18 39.962544 +50 02 59.48963  0.87  0.64  0.120  221 -1.00  -1.00   0.072  0.026 -1.00  -1.00 
C 1519+567 J1520+5635 15 20 19.154080 +56 35 55.64906  0.86  0.46  0.032  343  0.058  0.126  0.065  0.037 -1.00  -1.00 
C 1518+314 J1521+3115 15 21 01.285077 +31 15 37.80132  0.47  0.44 -0.192  391 -1.00  -1.00   0.135  0.079 -1.00  -1.00 
X 1520+437 J1521+4336 15 21 49.613878 +43 36 39.26810  0.43  0.24  0.067  414  0.342  0.299  0.199  0.179  0.481  0.400
X 1520+319 J1522+3144 15 22 09.991732 +31 44 14.38182  0.37  0.24  0.034  423  0.475  0.372  0.453  0.380  0.438  0.306
C 1520+344 J1522+3414 15 22 54.878911 +34 14 09.09734  0.53  0.51 -0.017  384 -1.00  -1.00   0.060  0.041 -1.00  -1.00 
C 1522+291 J1524+2900 15 24 05.231828 +29 00 23.37538  1.04  0.98  0.445  192 -1.00  -1.00   0.088 <0.02  -1.00  -1.00 
X 1522+155 J1524+1521 15 24 41.611477 +15 21 21.05070  0.33  0.29 -0.159  414  0.266  0.208  0.236  0.192  0.173  0.132
C 1523+532 J1525+5306 15 25 05.367539 +53 06 22.82052  0.68  0.41 -0.018  410 -1.00  -1.00   0.067  0.068 -1.00  -1.00 
C 1524+167 J1526+1632 15 26 41.903480 +16 32 45.89913  0.48  0.60  0.087  388 -1.00  -1.00   0.064  0.032 -1.00  -1.00 
C 1525+610 J1526+6055 15 26 54.810591 +60 55 12.36801  1.04  0.52 -0.087  289 -1.00  -1.00   0.065  0.036 -1.00  -1.00 
C 1524+173 J1527+1712 15 27 13.568789 +17 12 54.53700  0.45  0.55 -0.056  369 -1.00  -1.00   0.101  0.098 -1.00  -1.00 
X 1525+314 J1527+3115 15 27 18.737032 +31 15 24.38492  0.45  0.41 -0.019  388  0.472  0.102  0.207  0.058  0.211  0.074
C 1525+155 J1527+1521 15 27 39.999685 +15 21 56.89580  0.52  0.74  0.248  306 -1.00  -1.00   0.084  0.029 -1.00  -1.00 
X 1526+384 J1528+3816 15 28 37.006124 +38 16 05.90285  0.48  0.41 -0.089  410 -1.00  -1.00   0.055  0.062  0.109  0.081
C 1526+321 J1528+3157 15 28 52.774699 +31 57 25.36620  0.46  0.41 -0.077  414 -1.00  -1.00   0.188  0.096 -1.00  -1.00 
X 1528+381 J1530+3758 15 30 16.252163 +37 58 31.16658  0.48  0.39 -0.048  414  0.141  0.127  0.111  0.102  0.090  0.061
C 1529+512 J1531+5104 15 31 04.986769 +51 04 46.86221  0.65  0.42 -0.042  403 -1.00  -1.00   0.085  0.063 -1.00  -1.00 
X 1529+346 J1531+3430 15 31 39.152050 +34 30 03.83404  0.44  0.41 -0.104  413  0.050  0.041  0.064  0.067  0.088  0.068
X 1530+239 J1532+2344 15 32 46.345218 +23 44 05.26789  0.37  0.34 -0.034  423  0.129  0.110  0.175  0.160  0.211  0.184
C 1533+495 J1534+4920 15 34 32.564354 +49 20 49.16208  0.62  0.40 -0.062  405 -1.00  -1.00   0.086  0.077 -1.00  -1.00 
C 1533+588 J1534+5839 15 34 57.245642 +58 39 23.48500  0.89  0.45 -0.128  366 -1.00  -1.00   0.055  0.045 -1.00  -1.00 
X 1533+487 J1535+4836 15 35 14.653321 +48 36 59.69502  0.59  0.38 -0.127  405  0.172  0.080  0.108  0.077  0.125  0.074
X 1534+387 J1536+3833 15 36 13.846174 +38 33 28.60552  0.45  0.36 -0.019  406  0.114  0.076  0.140  0.089  0.143  0.083
C 1537+425 J1538+4225 15 38 55.796543 +42 25 27.02187  0.78  0.73 -0.312  194 -1.00  -1.00   0.029  0.028 -1.00  -1.00 
X 1537+312 J1539+3104 15 39 16.174312 +31 04 07.67489  0.43  0.39 -0.101  406  0.144  0.100  0.155  0.139  0.174  0.067
X 1537+162 J1539+1604 15 39 25.099025 +16 04 00.34013  0.38  0.40 -0.036  406  0.316  0.167  0.245  0.103  0.132  0.105
C 1537+172 J1539+1707 15 39 35.813362 +17 07 04.53430  0.52  0.71 -0.210  307 -1.00  -1.00   0.050  0.035 -1.00  -1.00 
X 1537+279 J1539+2744 15 39 39.137133 +27 44 38.21178  0.42  0.41 -0.068  414  0.149  0.112  0.198  0.173  0.153  0.076
C 1538+613 J1539+6113 15 39 48.092786 +61 13 56.32160  0.88  0.40 -0.049  377 -1.00  -1.00   0.104  0.087 -1.00  -1.00 
X 1540+539 J1541+5348 15 41 25.464657 +53 48 13.03642  0.67  0.38 -0.028  397  0.244  0.126  0.165  0.136  0.104  0.092
C 1541+553 J1542+5509 15 42 33.810783 +55 09 10.23498  0.80  0.45  0.040  375 -1.00  -1.00   0.057  0.043 -1.00  -1.00 
X 1542+616 J1542+6129 15 42 56.943684 +61 29 55.34665  0.85  0.38 -0.092  388  0.082 -1.00   0.110  0.092  0.088  0.069
C 1541+189 J1543+1847 15 43 43.804511 +18 47 19.77516  0.45  0.52 -0.151  394 -1.00  -1.00   0.097  0.046 -1.00  -1.00 
X 1542+328 J1544+3240 15 44 05.656640 +32 40 48.32083  0.44  0.39 -0.269  406  0.231  0.209  0.118  0.079  0.177  0.121
C 1543+202 J1545+2006 15 45 34.343050 +20 06 40.47092  0.68  0.73 -0.328  266 -1.00  -1.00   0.065  0.021 -1.00  -1.00 
C 1544+265 J1546+2621 15 46 42.670782 +26 21 20.03087  0.50  0.47  0.023  375 -1.00  -1.00   0.119  0.042 -1.00  -1.00 
C 1546+176 J1548+1727 15 48 55.106869 +17 27 41.09891  0.43  0.50 -0.022  406 -1.00  -1.00   0.117  0.077 -1.00  -1.00 
C 1548+274 J1550+2717 15 50 11.819348 +27 17 59.36163  0.49  0.49 -0.064  414 -1.00  -1.00   0.070  0.044 -1.00  -1.00 
C 1550+642 J1551+6405 15 51 28.216319 +64 05 37.55392  0.99  0.42  0.006  381 -1.00  -1.00   0.165  0.038 -1.00  -1.00 
C 1551+180 J1553+1754 15 53 20.806307 +17 54 27.48422  0.44  0.52 -0.145  398 -1.00  -1.00   0.099  0.060 -1.00  -1.00 
C 1553+383 J1555+3812 15 55 03.704454 +38 12 14.96655  0.50  0.41 -0.034  414 -1.00  -1.00   0.138  0.097 -1.00  -1.00 
X 1554+185 J1556+1825 15 56 54.816381 +18 25 13.57697  0.40  0.44 -0.110  406  0.091  0.076  0.117  0.105  0.112  0.099
X 1555+455 J1557+4522 15 57 18.999653 +45 22 21.53732  0.56  0.40 -0.091  413  0.056  0.106  0.089  0.088  0.101  0.074
X 1557+565 J1558+5625 15 58 48.288929 +56 25 14.11931  0.65  0.33  0.045  402  0.185  0.163  0.246  0.151  0.157  0.060
X 1556+335 J1558+3323 15 58 55.186280 +33 23 18.60703  0.45  0.42 -0.002  399  0.098  0.093  0.104  0.092  0.127  0.107
X 1558+595 J1559+5924 15 59 01.702037 +59 24 21.83465  0.97  0.47  0.198  318  0.180  0.068  0.108  0.028  0.158 -1.00 
C 1557+165 J1559+1624 15 59 25.067814 +16 24 40.87978  0.42  0.50 -0.048  407 -1.00  -1.00   0.181  0.084 -1.00  -1.00 
C 1558+187 J1600+1838 16 00 16.982504 +18 38 30.03156  0.50  0.58  0.035  335 -1.00  -1.00   0.116  0.068 -1.00  -1.00 
C 1600+572 J1601+5706 16 01 12.582946 +57 06 00.57475  0.82  0.45 -0.034  375 -1.00  -1.00   0.045  0.049 -1.00  -1.00 
X 1600+335 J1602+3326 16 02 07.263460 +33 26 53.07222  0.37  0.24 -0.056  298  2.329  1.292  1.631  0.792  1.071  0.303
C 1600+263 J1602+2610 16 02 08.402956 +26 10 22.58273  0.62  0.95  0.035  223 -1.00  -1.00   0.073  0.028 -1.00  -1.00 
X 1600+244 J1602+2418 16 02 13.838361 +24 18 37.79414  0.43  0.43 -0.117  371  0.242  0.112  0.199  0.089  0.154  0.055
C 1600+269 J1602+2646 16 02 39.626184 +26 46 05.93442  0.45  0.44 -0.078  406 -1.00  -1.00   0.138  0.141 -1.00  -1.00 
C 1601+215 J1603+2126 16 03 32.450575 +21 26 51.82164  0.47  0.55 -0.147  356 -1.00  -1.00   0.175  0.043 -1.00  -1.00 
X 1601+160 J1603+1554 16 03 38.062357 +15 54 02.35897  0.37  0.39 -0.088  415  0.103  0.113  0.351  0.346  0.113  0.107
X 1602+576 J1603+5730 16 03 55.931444 +57 30 54.41255  0.73  0.37 -0.090  405  0.367  0.201  0.239  0.138  0.218  0.113
C 1602+435 J1604+4323 16 04 21.775196 +43 23 54.64696  0.76  0.67 -0.067  247 -1.00  -1.00   0.054  0.037 -1.00  -1.00 
C 1602+178 J1604+1744 16 04 26.510206 +17 44 31.15009  0.42  0.49 -0.033  406 -1.00  -1.00   0.097  0.079 -1.00  -1.00 
C 1602+479 J1604+4746 16 04 27.865358 +47 46 34.94639  1.06  0.80 -0.462  191 -1.00  -1.00   0.150  0.034 -1.00  -1.00 
X 1603+573 J1604+5714 16 04 37.354643 +57 14 36.66078  0.64  0.29  0.061  405  0.413  0.188  0.441  0.211  0.385  0.169
X 1602+195 J1604+1926 16 04 49.993734 +19 26 20.94231  0.39  0.41 -0.048  414  0.285  0.167  0.238  0.169  0.134  0.049
X 1603+301 J1605+3001 16 05 33.048014 +30 01 29.70290  0.44  0.39 -0.235  397  0.215  0.150  0.178  0.132  0.161  0.073
C 1603+375 J1605+3722 16 05 33.764816 +37 22 51.15298  0.92  0.80  0.099  177 -1.00  -1.00   0.058  0.024 -1.00  -1.00 
C 1603+223 J1605+2214 16 05 36.438600 +22 14 12.48958  0.54  0.65 -0.256  344 -1.00  -1.00   0.062  0.033 -1.00  -1.00 
C 1604+596 J1605+5931 16 05 50.205373 +59 31 43.34522  0.82  0.40 -0.043  397 -1.00  -1.00   0.097  0.083 -1.00  -1.00 
C 1604+554 J1606+5521 16 06 07.618551 +55 21 35.41662  2.74  1.40  0.351  102 -1.00  -1.00   0.072 <0.02  -1.00  -1.00 
X 1604+315 J1606+3124 16 06 08.518378 +31 24 46.45791  0.42  0.40 -0.490  279  1.004  0.640  0.744  0.430  0.506  0.184
X 1604+183 J1606+1814 16 06 16.027799 +18 14 59.81994  0.39  0.42 -0.137  416  0.171  0.120  0.197  0.164  0.152  0.128
X 1604+274 J1606+2717 16 06 58.300328 +27 17 05.58337  0.40  0.37 -0.300  414  0.165  0.115  0.284  0.275  0.180  0.175
X 1604+159 J1607+1551 16 07 06.430435 +15 51 34.48543  0.37  0.38 -0.059  415  0.289  0.225  0.280  0.186  0.215  0.120
C 1605+355 J1607+3528 16 07 24.995965 +35 28 00.71958  0.56  0.55 -0.192  298 -1.00  -1.00   0.110  0.086 -1.00  -1.00 
X 1607+563 J1608+5613 16 08 20.752511 +56 13 56.36847  0.72  0.40 -0.166  383  0.298  0.271  0.169  0.076  0.127  0.077
X 1606+403 J1608+4012 16 08 22.157699 +40 12 17.83310  0.47  0.38 -0.196  269  0.065  0.057  0.153  0.149  0.176  0.144
C 1606+153 J1608+1511 16 08 44.126578 +15 11 30.69382  0.54  0.70 -0.129  269 -1.00  -1.00   0.074  0.046 -1.00  -1.00 
X CTD93    J1609+2641 16 09 13.320733 +26 41 29.03607  0.39  0.34 -0.024  258  4.230  0.657  1.517  0.156  0.691  0.103
X 1608+243 J1610+2414 16 10 42.026768 +24 14 49.01139  0.35  0.26 -0.154  423  0.356  0.284  0.350  0.263  0.363  0.255
C 1608+251 J1611+2500 16 11 00.209107 +25 00 25.85241  0.61  0.68 -0.071  252 -1.00  -1.00   0.038  0.034 -1.00  -1.00 
X 1609+190 J1611+1856 16 11 49.047539 +18 56 38.10734  0.36  0.36 -0.132  423  0.371  0.327  0.207  0.152  0.287  0.172
C 1611+425 J1613+4223 16 13 04.803341 +42 23 18.89304  0.62  0.52 -0.140  270 -1.00  -1.00   0.192  0.153 -1.00  -1.00 
C 1613+433 J1615+4312 16 15 26.653216 +43 12 58.31336  0.64  0.53 -0.142  270 -1.00  -1.00   0.128  0.113 -1.00  -1.00 
X 1613+216 J1615+2130 16 15 31.093780 +21 30 11.08706  0.43  0.44  0.017  423  0.251  0.126  0.141  0.066  0.069  0.162
X 1614+466 J1616+4632 16 16 03.766777 +46 32 25.23964  0.55  0.41  0.015  305  0.098  0.082  0.190  0.182  0.179  0.156
X 1615+364 J1616+3621 16 16 55.580100 +36 21 34.50038  0.59  0.51  0.000  254  0.328  0.145  0.154  0.035  0.192  0.070
C 1616+517 J1617+5140 16 17 29.465338 +51 40 20.41325  0.66  0.41 -0.195  408 -1.00  -1.00   0.078  0.050 -1.00  -1.00 
C 1616+519 J1617+5150 16 17 44.423017 +51 50 54.22744  0.81  0.51 -0.116  293 -1.00  -1.00   0.041  0.028 -1.00  -1.00 
C 1616+381 J1617+3801 16 17 48.411356 +38 01 41.80446  0.68  0.63 -0.243  234 -1.00  -1.00   0.071  0.061 -1.00  -1.00 
C 1616+366 J1618+3632 16 18 23.580682 +36 32 01.80719  0.55  0.48 -0.140  382 -1.00  -1.00   0.071  0.053 -1.00  -1.00 
X 1617+229 J1619+2247 16 19 14.824595 +22 47 47.85101  0.34  0.24 -0.200  405  0.513  0.430  0.645  0.539  0.515  0.272
X 1618+530 J1619+5256 16 19 42.388684 +52 56 13.39734  0.62  0.37 -0.118  422  0.146  0.067  0.115  0.089  0.116  0.092
C 1620+383 J1622+3816 16 22 40.726435 +38 16 37.32141  0.81  0.74 -0.175  194 -1.00  -1.00   0.043  0.038 -1.00  -1.00 
X 1621+392 J1623+3909 16 23 07.622361 +39 09 32.41107  0.46  0.38 -0.019  234  0.235  0.135  0.127  0.085  0.260  0.167
C 1621+158 J1623+1542 16 23 24.710317 +15 42 47.99397  0.45  0.60 -0.093  399 -1.00  -1.00   0.054  0.049 -1.00  -1.00 
C 1621+361 J1623+3559 16 23 30.533380 +35 59 33.14518  0.59  0.59 -0.105  267 -1.00  -1.00   0.140  0.078 -1.00  -1.00 
C 1623+632 J1623+6308 16 23 46.769019 +63 08 47.15497  0.92  0.42 -0.062  401 -1.00  -1.00   0.050  0.059 -1.00  -1.00 
X 1623+569 J1624+5652 16 24 32.179492 +56 52 28.00075  0.68  0.37 -0.116  441  0.302  0.147  0.220  0.099  0.249  0.119
C 1622+279 J1624+2748 16 24 35.717290 +27 48 57.69969  0.45  0.44 -0.058  406 -1.00  -1.00   0.101  0.104 -1.00  -1.00 
C 1625+548 J1626+5442 16 26 34.099269 +54 42 06.67647  0.71  0.43 -0.115  395 -1.00  -1.00   0.060  0.053 -1.00  -1.00 
X 1625+582 J1626+5809 16 26 37.236588 +58 09 17.66641  0.67  0.35 -0.135  432  0.155  0.084  0.145  0.123  0.138  0.195
X 1626+229 J1628+2247 16 28 15.239795 +22 47 57.31809  0.42  0.45 -0.181  410  0.303  0.212  0.144  0.081  0.086  0.075
X 1627+476 J1628+4734 16 28 37.505194 +47 34 10.42471  0.68  0.47 -0.107  307  0.246  0.178  0.135  0.066  0.079  0.078
C 1627+567 J1628+5641 16 28 49.546303 +56 41 14.48430  0.70  0.38 -0.130  432 -1.00  -1.00   0.116  0.112 -1.00  -1.00 
C 1627+151 J1629+1500 16 29 44.798549 +15 00 18.58423  0.42  0.49 -0.013  420 -1.00  -1.00   0.110  0.103 -1.00  -1.00 
X 1628+216 J1630+2131 16 30 11.230577 +21 31 34.30813  0.45  0.46  0.090  384  0.168 -1.00   0.153  0.050  0.102 -1.00 
C 1630+505 J1631+5028 16 31 31.698024 +50 28 22.49334  0.92  0.75 -0.012  185 -1.00  -1.00   0.029  0.026 -1.00  -1.00 
C 1630+268 J1632+2643 16 32 21.054215 +26 43 53.43302  0.47  0.49 -0.046  382 -1.00  -1.00   0.130  0.052 -1.00  -1.00 
C 1630+358 J1632+3547 16 32 31.256788 +35 47 37.74265  0.58  0.58 -0.101  255 -1.00  -1.00   0.239  0.085 -1.00  -1.00 
X 1632+321 J1634+3203 16 34 12.789808 +32 03 35.42513  0.42  0.41 -0.001  298  0.177  0.158  0.185  0.138  0.159  0.101
X 1634+600 J1635+5955 16 35 37.648750 +59 55 15.07643  0.74  0.36 -0.096  430  0.245  0.229  0.184  0.176  0.223  0.128
X 1634+604 J1635+6019 16 35 37.655004 +60 19 56.75010  0.78  0.38  0.002  417  0.396  0.201  0.152  0.049  0.084  0.068
X 1633+186 J1635+1831 16 35 39.158156 +18 31 03.69726  0.43  0.50  0.064  410  0.098  0.053  0.083  0.042 -1.00  -1.00 
C 1633+365 J1635+3629 16 35 47.235814 +36 29 29.97017  0.66  0.64 -0.079  254 -1.00  -1.00   0.059  0.044 -1.00  -1.00 
X 1634+213 J1636+2112 16 36 38.183439 +21 12 55.59474  0.37  0.32 -0.046  405  0.390  0.239  0.218  0.069  0.188  0.113
X 3C343.1  J1638+6234 16 38 28.192776 +62 34 44.32687  5.49  2.41  0.059   50  0.206  0.070  0.105 <0.02  -1.00  -1.00 
C 1637+415 J1639+4128 16 39 15.808221 +41 28 33.70120  0.67  0.58 -0.129  226 -1.00  -1.00   0.094  0.083 -1.00  -1.00 
X 1637+166 J1639+1632 16 39 42.137141 +16 32 21.75768  0.41  0.50 -0.053  420  0.065 -1.00   0.089  0.071  0.083  0.057
C 1638+471 J1639+4705 16 39 55.980850 +47 05 23.57087  1.03  0.81  0.315  211 -1.00  -1.00   0.044 <0.02  -1.00  -1.00 
X 1639+230 J1641+2257 16 41 25.227563 +22 57 04.03263  0.34  0.24 -0.050  405  0.361  0.332  0.559  0.557  0.352  0.294
X 1640+254 J1642+2523 16 42 40.411822 +25 23 07.68221  0.39  0.36 -0.267  419  0.553  0.447  0.568  0.462  0.357  0.231
C 1642+631 J1643+6302 16 43 07.358934 +63 02 29.32857  1.19  0.62  0.184  276 -1.00  -1.00   0.067  0.022 -1.00  -1.00 
C 1642+259 J1644+2551 16 44 09.290040 +25 51 28.97759  0.54  0.63 -0.137  329 -1.00  -1.00   0.063  0.040 -1.00  -1.00 
X 1642+183 J1644+1813 16 44 52.432375 +18 13 17.23866  0.40  0.47 -0.304  388  0.306  0.265  0.149  0.097  0.198  0.133
X 1642+256 J1644+2536 16 44 59.060790 +25 36 30.58837  0.42  0.39 -0.151  415  0.648  0.158  0.353  0.119  0.244  0.069
C 1645+379 J1647+3752 16 47 25.744718 +37 52 18.04528 25.94 34.29 -0.701    8 -1.00  -1.00  <0.02  <0.02  -1.00  -1.00 
C 1645+292 J1647+2909 16 47 26.877409 +29 09 49.57306  0.49  0.51 -0.133  416 -1.00  -1.00   0.068  0.048 -1.00  -1.00 
X 1645+271 J1647+2705 16 47 33.598370 +27 05 58.29326  0.40  0.37 -0.009  414  0.199  0.090  0.147  0.067  0.091  0.066
X 1646+499 J1647+4950 16 47 34.911881 +49 50 00.58813  0.57  0.37 -0.183  415  0.137  0.086  0.151  0.105  0.131  0.101
X 1645+224 J1648+2224 16 48 01.535535 +22 24 33.14770  0.36  0.32  0.046  423  0.327  0.146  0.411  0.367  0.173  0.159
C 1646+217 J1648+2141 16 48 17.069164 +21 41 05.91122  0.47  0.55 -0.067  408 -1.00  -1.00   0.045  0.047 -1.00  -1.00 
C 1646+426 J1648+4233 16 48 31.507734 +42 33 22.39431  0.67  0.59 -0.135  260 -1.00  -1.00   0.072  0.052 -1.00  -1.00 
C 1648+330 J1649+3258 16 49 52.914711 +32 58 15.20682  0.56  0.61 -0.149  283 -1.00  -1.00   0.067  0.062 -1.00  -1.00 
C 1647+161 J1649+1603 16 49 59.103891 +16 03 34.38739  0.46  0.61 -0.031  403 -1.00  -1.00   0.046  0.042 -1.00  -1.00 
X 1648+417 J1650+4140 16 50 05.479948 +41 40 32.42950  0.61  0.55 -0.136  283  0.066  0.049  0.062  0.038  0.031  0.030
C 1650+581 J1651+5805 16 51 22.868297 +58 05 42.44103  9.72  2.75 -0.172   46 -1.00   0.181  0.045 <0.02  <0.02   0.073
X 1649+216 J1651+2135 16 51 37.844124 +21 35 24.65380  0.42  0.46 -0.084  423  0.093  0.041  0.091  0.054  0.095  0.049
C 1649+355 J1651+3528 16 51 39.819955 +35 28 40.51778  0.76  1.05 -0.301  189 -1.00  -1.00   0.063  0.034 -1.00  -1.00 
X 1651+312 J1653+3107 16 53 29.910651 +31 07 56.87258  0.41  0.36 -0.415  296  0.324  0.149  0.435  0.188  0.496  0.375
C 1652+351 J1653+3503 16 53 53.155244 +35 03 27.02930  0.55  0.46 -0.078  376 -1.00  -1.00   0.101  0.041 -1.00  -1.00 
X 1653+426 J1655+4233 16 55 18.794973 +42 33 39.82331  0.53  0.44 -0.143  262  0.157  0.120  0.214  0.194  0.168  0.147
C 1654+545 J1655+5430 16 55 59.175589 +54 30 04.50662  0.78  0.46 -0.100  313 -1.00  -1.00   0.106  0.030 -1.00  -1.00 
X 1654+185 J1656+1826 16 56 34.089074 +18 26 26.34659  0.39  0.41  0.008  423  0.212  0.113  0.287  0.174  0.192  0.085
X 1655+534 J1656+5321 16 56 39.624216 +53 21 48.77095  0.60  0.34 -0.098  424  0.103  0.118  0.107  0.104  0.133  0.111
X 1656+602 J1656+6012 16 56 48.244975 +60 12 16.43434  0.71  0.33 -0.003  424  0.205  0.161  0.260  0.249  0.217  0.182
X 1656+348 J1658+3443 16 58 01.419202 +34 43 28.40198  0.39  0.26 -0.119  282  0.395  0.156  0.354  0.200  0.252  0.083
C 1657+173 J1659+1714 16 59 13.858855 +17 14 15.06980  0.42  0.50  0.017  423 -1.00  -1.00   0.123  0.069 -1.00  -1.00 
X 1657+265 J1659+2629 16 59 24.149452 +26 29 36.94289  0.39  0.35 -0.275  415  0.338  0.087  0.326  0.179  0.485  0.397
C 1659+588 J1659+5847 16 59 50.646524 +58 47 15.38621  0.74  0.38 -0.047  432 -1.00  -1.00   0.108  0.085 -1.00  -1.00 
C 1658+385 J1700+3830 17 00 19.967220 +38 30 34.13996  0.54  0.43 -0.111  403 -1.00  -1.00   0.116  0.052 -1.00  -1.00 
C 1659+356 J1701+3533 17 01 12.372917 +35 33 53.39215  0.57  0.55 -0.076  254 -1.00  -1.00   0.156  0.139 -1.00  -1.00 
C 1700+516 J1701+5133 17 01 22.349913 +51 33 49.68931  0.71  0.48 -0.085  345 -1.00  -1.00   0.040  0.041 -1.00  -1.00 
X 1659+399 J1701+3954 17 01 24.634812 +39 54 37.09149  0.41  0.25  0.062  270  0.326  0.266  0.417  0.376  0.513  0.444
X 1704+512 J1705+5109 17 05 26.413547 +51 09 35.39594  0.58  0.38 -0.108  422  0.081  0.093  0.087  0.076  0.104  0.089
X 1705+456 J1707+4536 17 07 17.753405 +45 36 10.55280  0.45  0.25 -0.071  270  0.547  0.244  0.498  0.276  0.366  0.220
C 1705+421 J1707+4204 17 07 22.509604 +42 04 25.52300  0.57  0.44 -0.118  379 -1.00  -1.00   0.123  0.052 -1.00  -1.00 
X 1706+338 J1708+3346 17 08 01.251465 +33 46 46.37660  0.46  0.45 -0.098  298  0.135  0.117  0.136  0.125  0.134  0.092
C 1707+263 J1709+2617 17 09 19.340700 +26 17 29.26696  0.54  0.54 -0.058  384 -1.00  -1.00   0.061  0.053 -1.00  -1.00 
X 1708+433 J1709+4318 17 09 41.086575 +43 18 44.53244  0.45  0.27 -0.104  270 -1.00  -1.00   0.189  0.161 -1.00  -1.00 
C 1709+383 J1711+3818 17 11 08.733254 +38 18 04.39861  0.57  0.49 -0.041  382 -1.00  -1.00   0.049  0.043 -1.00  -1.00 
C 1710+469 J1712+4655 17 12 01.318461 +46 55 57.71011  0.68  0.48 -0.175  353 -1.00  -1.00   0.071  0.032 -1.00  -1.00 
C 1710+442 J1712+4413 17 12 02.778627 +44 13 37.04660  0.64  0.52 -0.132  270 -1.00  -1.00   0.132  0.077 -1.00  -1.00 
C 1711+609 J1712+6053 17 12 12.377302 +60 53 28.89897  0.79  0.39 -0.018  423 -1.00  -1.00   0.081  0.085 -1.00  -1.00 
X 1712+493 J1713+4916 17 13 35.147615 +49 16 32.53661  0.55  0.36 -0.131  407  0.148  0.117  0.115  0.110  0.217  0.182
C 1712+530 J1713+5300 17 13 49.870611 +53 00 32.79069  0.66  0.41 -0.094  407 -1.00  -1.00   0.070  0.065 -1.00  -1.00 
C 1714+263 J1716+2616 17 16 51.834059 +26 16 10.83371  0.44  0.45 -0.048  415 -1.00  -1.00   0.169  0.121 -1.00  -1.00 
C 1715+391 J1717+3905 17 17 28.508307 +39 05 22.80161  0.68  0.65 -0.173  258 -1.00  -1.00   0.068  0.030 -1.00  -1.00 
C 1716+448 J1718+4448 17 18 07.401427 +44 48 12.42149  0.68  0.57 -0.158  270 -1.00  -1.00   0.077  0.064 -1.00  -1.00 
X 1717+490 J1719+4858 17 19 14.492587 +48 58 49.42564  0.60  0.41 -0.040  409 -1.00  -1.00   0.076  0.079  0.165  0.133
X 1718+481 J1719+4804 17 19 38.249614 +48 04 12.24807  0.61  0.43 -0.112  278  0.104  0.074  0.119  0.111  0.120  0.071
C 1719+326 J1721+3233 17 21 43.321200 +32 33 16.84625  0.62  0.59 -0.109  294 -1.00  -1.00   0.032  0.036 -1.00  -1.00 
C 1721+437 J1722+4339 17 22 35.411357 +43 39 21.21383  0.59  0.48 -0.124  381 -1.00  -1.00   0.054  0.043 -1.00  -1.00 
X 1721+589 J1722+5856 17 22 36.726561 +58 56 22.26073  0.68  0.30 -0.065  415  0.176  0.107  0.112  0.072  0.164  0.083
X 1722+611 J1722+6105 17 22 40.059374 +61 05 59.78709  0.70  0.29 -0.315  416  0.146  0.120  0.106  0.100  0.189  0.171
C 1722+617 J1722+6144 17 22 40.742644 +61 44 53.80427  0.82  0.38 -0.023  424 -1.00  -1.00   0.097  0.058 -1.00  -1.00 
X 1720+282 J1722+2815 17 22 42.161581 +28 15 00.07610  0.40  0.38 -0.246  415  0.267  0.121  0.304  0.254  0.277  0.209
C 1722+562 J1722+5611 17 22 58.004040 +56 11 22.32058  0.80  0.48  0.144  353 -1.00  -1.00   0.046  0.037 -1.00  -1.00 
X 1721+343 J1723+3417 17 23 20.795949 +34 17 57.96399  0.45  0.46 -0.303  234  0.310  0.134  0.250  0.080  0.131  0.058
X 1722+526 J1723+5236 17 23 39.746500 +52 36 48.39531  0.61  0.37 -0.063  407  0.349  0.189  0.199  0.107  0.238  0.105
X 1722+330 J1724+3303 17 24 14.197834 +33 03 03.93882  0.38  0.27 -0.159  278  0.269  0.249  0.195  0.158  0.231  0.182
X 1724+609 J1724+6055 17 24 41.415048 +60 55 55.72747  0.77  0.36 -0.028  416  0.230  0.113  0.158  0.090  0.121  0.090
C 1723+304 J1725+3026 17 25 17.495718 +30 26 40.82886  0.52  0.60 -0.171  278 -1.00  -1.00   0.118  0.104 -1.00  -1.00 
C 1725+602 J1726+6011 17 26 01.882230 +60 11 00.28122  0.80  0.40  0.024  403 -1.00  -1.00   0.072  0.064 -1.00  -1.00 
C 1724+399 J1726+3957 17 26 32.661604 +39 57 02.25018  0.66  0.72 -0.023  254 -1.00  -1.00   0.127  0.031 -1.00  -1.00 
X 1724+322 J1726+3213 17 26 35.124656 +32 13 23.02250  0.44  0.45 -0.186  278  0.132  0.092  0.208  0.183  0.255  0.205
X 1726+552 J1727+5510 17 27 23.469279 +55 10 53.53572  0.65  0.37 -0.101  411  0.260  0.243  0.131  0.093  0.196  0.142
C 1726+588 J1727+5846 17 27 32.401630 +58 46 34.36556  0.77  0.41  0.008  406 -1.00  -1.00   0.080  0.060 -1.00  -1.00 
X 1727+502 J1728+5013 17 28 18.624021 +50 13 10.46996  0.52  0.28 -0.028  409  0.170  0.110  0.102  0.050  0.120  0.085
X 1727+386 J1728+3838 17 28 59.141380 +38 38 26.44851  0.46  0.39  0.124  306  0.194  0.094  0.209  0.167  0.189  0.108
X 1730+604 J1730+6025 17 30 52.713384 +60 25 16.72441  0.82  0.36 -0.107  330  0.074  0.068  0.041  0.042  0.076  0.073
C 1729+382 J1730+3811 17 30 54.113747 +38 11 50.85409  0.71  0.79 -0.048  214 -1.00  -1.00   0.182  0.033 -1.00  -1.00 
C 1733+464 J1734+4625 17 34 30.300942 +46 25 53.11011  0.70  0.56 -0.171  278 -1.00  -1.00   0.071  0.069 -1.00  -1.00 
X 1734+363 J1735+3616 17 35 48.086622 +36 16 45.61140  0.40  0.26  0.168  270  0.422  0.261  0.497  0.390  0.361  0.126
C 1736+401 J1738+4008 17 38 19.122812 +40 08 18.19412  0.60  0.56 -0.171  278 -1.00  -1.00   0.102  0.089 -1.00  -1.00 
X 1738+451 J1740+4506 17 40 06.372610 +45 06 50.37073  0.50  0.36 -0.401  278  0.336  0.236  0.324  0.276  0.383  0.319
X 1739+438 J1740+4348 17 40 48.950542 +43 48 16.15041  0.54  0.41 -0.369  278  0.155  0.152  0.123  0.117  0.153  0.134
X 1740+478 J1741+4751 17 41 34.821938 +47 51 32.53651  0.61  0.43 -0.253  286  0.161  0.126  0.224  0.156  0.171  0.051
X 1741+597 J1742+5945 17 42 32.000107 +59 45 06.73169  0.73  0.32 -0.192  418  0.136  0.118  0.121  0.094  0.141  0.120
X 1742+378 J1743+3747 17 43 47.646303 +37 47 53.82959  0.47  0.41 -0.355  269  0.238  0.221  0.145  0.137  0.186  0.162
X 1742+402 J1744+4014 17 44 25.095826 +40 14 48.14148  0.62  0.56 -0.110  268  0.896  0.174  0.401  0.038  0.242  0.062
C 1743+410 J1745+4059 17 45 28.452868 +40 59 51.80937  0.63  0.59 -0.162  276 -1.00  -1.00   0.073  0.065 -1.00  -1.00 
X 1745+643 J1746+6421 17 46 06.678098 +64 21 49.66039  1.10  0.54 -0.040  279 -1.00  -1.00   0.040  0.033  0.041 -1.00 
C 1745+608 J1746+6048 17 46 26.829512 +60 48 22.78684  0.83  0.41  0.024  409 -1.00  -1.00   0.078  0.055 -1.00  -1.00 
X 1753+648 J1754+6452 17 54 07.589994 +64 52 02.63043  0.90  0.37  0.002  424  0.229  0.206  0.192  0.131  0.146  0.073
X 1755+626 J1755+6236 17 55 48.437454 +62 36 44.12596 11.36  4.93  0.419   32  0.121  0.060  0.031 <0.02   0.063  0.044
C 1756+479 J1757+4757 17 57 28.343729 +47 57 24.42101  0.70  0.53 -0.165  278 -1.00  -1.00   0.168  0.152 -1.00  -1.00 

